Rethinking How to Act: Action-Space Engineering for Reinforcement Learning-Based Circuit Routing in Distributed Quantum Systems

As it becomes increasingly difficult to monolithically scale a quantum processor, distributed quantum computing (DQC) offers an alternative by distributing qubits across multiple smaller interconnected quantum processor modules. In such an architecture, the challenge of quantum circuit compilation shifts from placing and routing qubits within one module to placing, routing and using the qubits efficiently across modules. In order to optimize circuit execution time, the right state-dependent networking decisions must be found, such as when and where to generate shared remote quantum states to support remote operations. Reinforcement learning (RL) provides a natural framework for this problem, generating a compilation policy that can generalize across different circuits. Building on the framework of Promponas et al. (2024), we introduce an agent that combines a novel action-space formulation with effective action-masking strategies. A comprehensive numerical comparison of the two approaches under different coupling constraints shows that our agent achieves improved training and inference performance with a relative reduction in the modeled execution time of up to 35\%.

==> data/30GatesNew/doneTime_processed.csv <==
episode,time,solved,mean,std
10,625,0,1060.8,343.0464173321804
11,697,0,979.9,321.07923909492774
12,867,0,977.5,321.90621477553225
13,626,0,899.1,299.56318198336726
14,636,0,816.0,232.21111084528235
15,670,0,813.8,233.61639972874815
16,991,0,784.8,181.323406591035
17,732,0,745.2,135.49235320776518
18,932,0,744.9,135.0279394956631
19,807,0,758.3,133.74274642844088
20,969,0,792.7,139.75220133428232
21,1410,0,864.0,234.95626070493293
22,1509,6,928.2,311.20546981768234
23,660,0,931.6,307.70303143705866
24,1515,23,1019.5,337.94189178351684
25,1513,15,1103.8,346.11648649294676
26,1514,5,1156.1,366.11426570888426
27,1513,10,1234.2,348.46928766312305
28,990,0,1240.0,343.32524262311705
29,1510,16,1310.3,315.67214004406526
30,1512,7,1364.6,296.56410212071626
31,825,0,1306.1,340.9849947822728
32,1507,2,1305.9,340.85332459708945
33,1506,15,1390.5,257.5332772456578
34,1503,19,1389.3,256.9159179359832
35,1514,13,1389.4,256.96960477414
36,1307,0,1368.7,254.13909140031512
37,1230,0,1340.4,252.03315478545883
38,1507,8,1392.1,223.59012599943762
39,1503,13,1391.4,223.1906011561517
40,890,0,1329.2,268.0165003212384
41,1506,3,1397.3,204.7112057943525
42,1510,3,1397.6,204.89194984457313
43,1510,10,1398.0,205.13085254701846
44,1295,0,1377.2,203.84242280088142
45,1450,0,1370.8,200.03932946631596
46,1508,1,1390.9,202.99285701718662
47,1505,18,1418.4,197.32162127405653
48,1506,5,1418.3,197.27197807426504
49,1510,6,1419.0,197.61803786316892
50,1506,9,1480.6,67.70721281124074
51,1094,0,1439.4,138.68365280578507
52,1514,21,1439.8,138.91548189856698
53,1505,1,1439.3,138.64346761067068
54,1517,7,1461.5,130.5052148809046
55,1228,0,1439.3,150.09112047168023
56,1467,0,1435.2,148.5581068508585
57,1412,0,1425.9,146.6010838219751
58,1509,15,1426.2,146.78616344116963
59,1508,5,1426.0,146.6606059353817
60,1503,18,1425.7,146.481739476291
61,1508,18,1467.1,89.88937645795505
62,1506,1,1466.3,89.46017115019502
63,1506,21,1466.4,89.50878293342048
64,1510,14,1465.7,89.09551678457831
65,1510,14,1493.9,31.536398723449604
66,1065,0,1453.7,139.84995928176406
67,1506,20,1463.1,139.8947620336244
68,1510,14,1463.2,139.93157057806644
69,1149,0,1427.3,169.98499933817683
70,1507,8,1427.7,170.1875109662541
71,1503,25,1427.2,169.93253563301715
72,1415,0,1418.1,167.66530814558968
73,1512,16,1418.7,168.02516345939242
74,865,0,1354.2,238.21969318723902
75,666,0,1269.8,314.2627350906671
76,416,0,1204.9,412.817002772146
77,866,0,1140.9,410.5542189122734
78,1042,0,1094.1,389.9625195665181
79,870,0,1066.2,395.5389572048082
80,939,0,1009.4,364.79406671588237
81,1154,0,974.5,327.0678658763185
82,1111,0,944.1,294.03531533927566
83,743,0,867.2,220.32945029357154
84,784,0,859.1,221.90260626380083
85,515,0,844.0,240.8328143016338
86,1051,0,907.5,194.74955427135015
87,934,0,914.3,194.32621484961427
88,973,0,907.4,190.4749619008015
89,800,0,900.4,193.26791996834234
90,851,0,891.6,193.31850517848815
91,657,0,841.9,181.91295232122152
92,733,0,804.1,157.40496250824842
93,944,0,824.2,161.51559952181003
94,467,0,792.5,197.40328152175294
95,897,0,830.7,173.21601799166757
96,1266,0,852.2,212.48937228326054
97,657,0,824.5,218.60784269757963
98,791,0,806.3,212.35769091061843
99,779,0,804.2,212.5306775241865
100,1191,0,838.2,245.48989569611552
101,1201,0,892.6,260.6795393240959
102,532,0,872.5,281.287614768626
103,1069,0,885.0,287.52623068745226
104,1032,0,941.5,249.2220116906042
105,776,0,929.4,254.50396198618841
106,558,0,858.6,248.87801563550647
107,687,0,861.6,246.34582737823547
108,571,0,839.6,262.6362926600644
109,449,0,806.6,290.36498105354076
110,741,0,761.6,257.14163844508573
111,620,0,703.5,207.71735603940536
112,1505,1,800.8,317.3913812454424
113,1049,0,798.8,315.5713689308486
114,537,0,749.3,313.74478304649125
115,772,0,748.9,313.7095082326268
116,622,0,755.3,310.0132792854756
117,755,0,762.1,309.09309996252813
118,520,0,757.0,312.99272267010525
119,613,0,773.4,299.04707916238954
120,464,0,745.7,314.7958950741838
121,748,0,758.5,311.7040084581683
122,888,0,696.8,181.3142146784017
123,858,0,677.7,146.88094196018847
124,462,0,670.2,156.46568668916603
125,708,0,663.8,153.11201418860003
126,895,0,691.1,168.40523216997545
127,741,0,689.7,167.8723390622271
128,596,0,697.3,160.91201874869037
129,988,0,734.8,181.46674014204038
130,811,0,769.5,155.20756711220577
131,545,0,749.2,170.82206466899638
132,639,0,724.3,166.43320315103043
133,1202,0,758.7,223.056569805362
134,798,0,792.3,197.20606819602247
135,1003,0,821.8,205.1009507535274
136,742,0,806.5,204.7400791247305
137,823,0,814.7,203.46337371734828
138,682,0,823.3,194.82644698409226
139,712,0,795.7,188.3436870310374
140,608,0,775.4,197.24108204034323
141,1223,0,843.2,223.96170307542602
142,773,0,856.6,214.18175044158883
143,552,0,791.6,195.53186725214906
144,900,0,801.8,198.5401162933544
145,724,0,773.9,186.35417295509845
146,706,0,770.3,187.38377138316633
147,514,0,739.4,202.58836206565636
148,869,0,758.1,205.31355424217992
149,584,0,745.3,212.37547985689275
150,926,0,777.1,213.33825515155988
151,1320,0,786.8,236.7820376070243
152,565,0,766.0,247.04250646397062
153,605,0,771.3,242.4674319482031
154,478,0,729.1,254.02687959260646
155,989,0,755.6,266.93036961391863
156,641,0,749.1,269.0553226878585
157,1069,0,804.6,272.3923640633139
158,644,0,782.1,275.7536944448813
159,621,0,785.8,273.0351218758838
160,783,0,771.5,268.58487175068944
161,441,0,683.6,205.5762632212219
162,606,0,687.7,203.3448357402354
163,553,0,682.5,206.33750668908397
164,692,0,703.9,193.4674534787612
165,726,0,677.6,166.3852290452658
166,584,0,671.9,168.73809423021692
167,1052,0,670.2,164.32068916874107
168,1083,0,714.1,209.0871429173358
169,1072,0,759.2,233.93769350928775
170,1071,0,788.0,254.0559868305516
171,566,0,800.5,237.63008133558452
172,765,0,816.4,228.30642177175648
173,475,0,808.6,239.36963512990357
174,1008,0,840.2,243.09568303676645
175,604,0,828.0,252.3489647294019
176,520,0,821.6,259.92272355879766
177,597,0,776.1,254.88491956611168
178,950,0,762.8,240.13459189009657
179,832,0,738.8,216.64246018626315
180,961,0,727.8,200.05876914324995
181,1164,0,787.6,232.9860272395962
182,755,0,786.6,233.11523140093632
183,1021,0,841.2,215.2831726922597
184,310,0,771.4,263.0488758978302
185,831,0,794.1,256.71620734015227
186,845,0,826.6,238.05377543740175
187,1140,0,880.9,241.76317613179674
188,559,0,841.8,260.2566254893658
189,662,0,824.8,266.44649243954075
190,887,0,817.4,263.2519705529304
191,836,0,784.6,234.0869733904731
192,501,0,759.2,250.83673308881146
193,546,0,711.7,240.5142869399305
194,1049,0,785.6,215.61807798873568
195,847,0,787.2,216.05133134923918
196,904,0,793.1,218.59574561276563
197,653,0,744.4,184.27889491505016
198,697,0,758.2,173.7167554126892
199,568,0,748.8,181.85329862893113
200,686,0,728.7,175.89141220903846
201,582,0,703.3,177.0110166063147
202,692,0,722.4,162.46380793545953
203,507,0,718.5,167.55712127179163
204,723,0,685.9,121.49115194120532
205,781,0,679.3,113.28239051150467
206,878,0,676.7,107.71366363342386
207,858,0,697.2,121.34688569002373
208,447,0,672.2,144.86606841416946
209,690,0,684.4,140.17703092875462
210,792,0,695.0,144.25979650924893
211,465,0,683.3,158.4859264694816
212,654,0,679.5,158.70955302760845
213,865,0,715.3,155.82614956704117
214,610,0,704.0,159.2649783641537
215,412,0,667.1,180.74134373002323
216,770,0,656.3,169.62379943078278
217,655,0,636.0,154.25375918344207
218,992,0,690.5,174.94776998356755
219,494,0,670.9,185.66125066906415
220,576,0,649.3,182.54561073879893
221,471,0,649.9,181.88118832542239
222,981,0,682.6,209.9323700623633
223,826,0,678.7,206.50157384388396
224,979,0,715.6,225.00133332938498
225,766,0,751.0,198.1766888410465
226,999,0,773.9,213.27210058723065
227,652,0,773.6,213.45996241814646
228,444,0,718.8,221.35782996968936
229,930,0,762.4,215.0075967650158
230,673,0,772.1,207.72869592598914
231,693,0,794.3,182.27820616970467
232,695,0,765.7,171.8694918309331
233,753,0,758.4,170.569112743847
234,580,0,718.5,159.54327173389854
235,580,0,699.9,164.1655329910127
236,523,0,652.3,134.05144120407664
237,995,0,686.6,172.37117572907397
238,749,0,717.1,150.2379224208534
239,896,0,713.7,145.18421248729697
240,840,0,730.4,149.52235061466348
241,997,0,760.8,170.50500155583865
242,758,0,767.1,168.96051478246784
243,787,0,770.5,168.98734337879625
244,969,0,809.4,164.98834975705554
245,745,0,825.9,146.73895945597795
246,382,0,811.8,181.6900902330389
247,559,0,768.2,185.12386243930146
248,1093,0,802.6,211.27401901585546
249,644,0,777.4,213.90818383388716
250,866,0,780.0,214.90928318711818


==> data/30GatesNew/reward_processed.csv <==
episode,mean,std
10,11951.4,7448.460127211977
11,13765.6,4051.6417303496974
12,13552.2,3864.8581345244725
13,14445.6,3551.1288721569435
14,15595.2,2437.5837216391096
15,15554.2,2416.254300450269
16,15925.8,2049.7788390187025
17,16213.8,1858.2037802374794
18,16460.4,1753.495505808001
19,15950.0,1856.9147649917631
20,15478.0,2030.1524846944585
21,15366.6,2246.5982284333736
22,13744.0,5489.743811063599
23,13342.0,5346.213031462342
24,10079.2,10006.069233775625
25,7453.8,11469.668422989975
26,5188.2,11907.50902022193
27,2926.2,11700.377332946717
28,2336.2,11049.201215975347
29,-215.8,11175.81553375164
30,-1536.4,10217.627548071572
31,-1467.4,10314.50874792935
32,-1598.4,10309.400448134702
33,-3827.0,9071.691267037499
34,-3439.8,8639.277204848922
35,-3000.2,8390.898744075828
36,-1560.6,8843.522729470798
37,105.2,9406.732728329333
38,-1897.0,8954.834386457904
39,-1208.6,8317.020088682939
40,140.4,9461.13339698556
41,-930.2,8555.544346601604
42,-1308.2,8682.087943960638
43,-973.6,8412.49186494571
44,910.2,8122.017398542201
45,2098.0,7971.60148415751
46,1177.8,7827.00995556058
47,-981.4,7983.6662728069705
48,-539.6,7601.123706400257
49,-605.2,7649.563717406808
50,-2484.4,6085.321706094645
51,-1525.8,7340.105627456747
52,-2096.4,7893.458546304161
53,-1471.0,7826.684398049193
54,-2548.8,7043.76270658422
55,-2461.4,7173.110098756946
56,-1852.2,7483.172437765505
57,-78.6,7110.306950711293
58,-861.2,8036.544542138603
59,-713.8,7945.473873008875
60,-1284.4,8534.08625845009
61,-3600.0,8049.980483068129
62,-2634.0,7588.059860362492
63,-4117.2,8304.081095729043
64,-4884.0,8493.917143723764
65,-6108.2,7329.075336554326
66,-5343.6,8783.758486864012
67,-7262.2,7960.843419861715
68,-6661.6,7749.7256610942195
69,-5156.4,9484.98283486996
70,-4348.8,9224.903261160944
71,-4608.4,9510.626842292433
72,-3998.0,9908.990709900221
73,-4037.8,9955.407528909434
74,-1564.0,11242.702166294364
75,318.8,12170.971957900485
76,615.0,12515.096492725184
77,3360.0,12287.228744603977
78,5611.2,12353.4958866801
79,6315.0,12856.865878674405
80,8041.0,12558.96546517887
81,10393.4,9608.570158399678
82,11278.2,9405.914000126608
83,14241.2,2365.331116120706
84,14292.6,2377.9038481635557
85,14575.2,2502.1010193657344
86,14357.6,2568.889219530916
87,14020.6,2722.8767548719793
88,14233.4,2972.3877494925305
89,14232.4,2971.13218973657
90,14703.8,3260.7453067597125
91,15134.2,2553.567169449205
92,15340.8,2470.9187135332522
93,15656.6,2618.233849160312
94,16085.6,2848.4123921152095
95,15688.6,3008.1052064934943
96,15390.2,3454.7771048859836
97,16047.0,3232.4575102475033
98,15874.4,3149.988613736024
99,15571.8,3112.4170600283455
100,15289.6,2935.4897830969544
101,15200.8,3031.956639971391
102,15694.4,3436.6228642536626
103,15290.6,3352.7628474306157
104,14515.2,3206.679999972271
105,14750.2,3156.1470814903323
106,15603.0,2766.2035355338435
107,15456.2,2662.8273111279345
108,15677.0,2841.7624030793795
109,16188.2,3069.1946754084347
110,16401.0,3107.124894675307
111,17069.2,2722.479458141039
112,15497.0,4564.574240824651
113,15671.8,4538.86980058545
114,16504.2,4468.222858263791
115,16793.6,4467.510348181752
116,16528.2,4452.031191864367
117,16435.6,4461.932296911525
118,16447.8,4468.906150030195
119,16156.2,4328.0649461136445
120,16200.8,4349.748110203871
121,16004.4,4274.781844986028
122,17174.6,1502.9712941739908
123,17188.6,1489.919326675082
124,16828.6,1158.421166933654
125,16825.2,1154.3633935829623
126,16848.6,1128.1205806315093
127,16940.0,1049.0757837258132
128,17191.2,1664.2919615660182
129,16542.4,2758.032599920122
130,16493.2,2727.413785173691
131,16903.4,3036.54468104784
132,17316.0,3217.644549114209
133,16886.2,3668.959458908076
134,17018.0,3669.4743189968926
135,16859.4,3654.0599095009584
136,16951.2,3636.030338462834
137,17038.0,3634.528733014921
138,16697.4,3336.9056924042557
139,17364.2,2460.532453668413
140,17402.6,2471.201426207268
141,16911.8,2216.969994283974
142,16381.4,1899.3007017203638
143,17045.2,1051.243158254887
144,17132.0,1136.7051801881616
145,17114.4,1149.4538993220217
146,17163.4,1141.1873154258349
147,17224.0,1169.2405892524826
148,17110.6,1150.5890472082067
149,17104.6,1151.7565522086204
150,16709.8,1389.6766850202273
151,16407.0,1860.9044993108769
152,16576.0,1805.3328409649512
153,16619.4,1856.8264563197083
154,16314.4,1763.192508554335
155,16292.4,1764.902465041912
156,16360.0,1816.1558914977895
157,16029.2,1789.776199541256
158,16014.4,1783.552460057644
159,15926.4,1757.8420609119023
160,16102.0,1655.8539924897798
161,16731.4,1428.3351769727226
162,16920.6,1557.057352829345
163,16825.0,1457.026576437221
164,17377.6,1865.012076219451
165,17178.2,2110.7547781145186
166,17198.2,2119.137445073124
167,17064.2,2328.7647560217033
168,16714.2,2643.9597324215415
169,16819.0,2633.0766541569947
170,16791.2,2644.1287916186293
171,16919.2,2793.0580930426495
172,16967.8,2831.1848246116047
173,16943.8,2824.22322850804
174,16393.6,2466.410761500273
175,17014.0,2595.562709274756
176,16927.2,2570.1189250477923
177,17038.2,2416.901312746445
178,17316.6,2048.143669005871
179,16867.2,2546.906480855186
180,16744.4,2636.293492344451
181,16133.8,2407.6593428288434
182,15778.0,2158.8321946006686
183,15424.2,2121.3782626710445
184,15407.6,2121.6642943165307
185,14720.4,1335.3657176967913
186,14548.6,1060.5780604095503
187,14581.0,1061.840017244634
188,14582.0,1063.2323881028894
189,14789.8,789.8981368926851
190,14748.6,817.3099779152749
191,15031.6,1070.7554135074133
192,15182.4,1252.6341312077313
193,15583.4,1468.1731808232921
194,15733.2,1511.81750809338
195,16027.4,1277.0922006217088
196,15748.2,1654.603665198645
197,15935.2,1636.5859314777877
198,15548.4,2046.7877922898017
199,16048.2,2380.143497074615
200,16599.8,2509.4988344288845
201,16230.0,2698.5166295577865
202,16254.6,2708.653958457334
203,16017.6,2637.238252414808
204,16287.0,2854.4681933184306
205,16314.8,2856.5029435774413
206,16550.8,2612.4706399200686
207,16476.6,2620.3702961392332
208,16761.6,2207.957688805538
209,16432.4,1965.5370315061846
210,16294.4,1755.8450450487192
211,16705.0,1448.7021778129329
212,16237.8,1895.5619395489507
213,16622.0,2142.3349670653847
214,16140.8,1958.6083948672215
215,16494.8,2339.3526549976104
216,16599.6,2291.313024834823
217,16795.4,2307.7277039450496
218,17035.6,2211.5255267700395
219,17104.0,2197.9507627686985
220,16967.2,2163.209179796419
221,17285.6,2460.0505505194533
222,17587.6,1970.725032965158
223,16899.2,2381.0963301246907
224,16738.4,2592.523918243879
225,16387.4,2297.412080290904
226,15963.8,2707.0186060190326
227,15890.8,2659.935370977586
228,15918.6,2677.7164483525266
229,15675.4,2677.211824931945
230,15753.8,2726.4574410354658
231,15480.4,2280.6735457364553
232,15593.6,2321.396284805976
233,16039.4,2108.146115534771
234,16326.2,1837.2804660995628
235,16490.6,1940.899459300001
236,16859.0,1161.779573661769
237,16589.6,1385.3675966247029
238,16391.6,1369.491649400497
239,16664.0,1234.7206611663396
240,16452.4,1231.3265836306284
241,16561.2,1410.794008115026
242,16631.8,1444.0149122036785
243,16911.2,1775.2621590439198
244,16573.6,2240.515377219153
245,16183.8,2245.477914980812
246,16251.0,2234.8988045695887
247,16815.2,2426.9002085421985
248,16557.8,2692.115640573813
249,16325.6,2720.022026054594
250,16387.8,2706.580860708853


==> data/30GatesOld/doneTime_processed.csv <==
episode,mean,std
10,1466.7,105.30384608360703
11,1466.7,105.30384608360703
12,1466.7,105.30384608360703
13,1466.7,105.30384608360703
14,1466.7,105.30384608360703
15,1466.7,105.30384608360703
16,1466.7,105.30384608360703
17,1466.7,105.30384608360703
18,1466.7,105.30384608360703
19,1500.0,0.0
20,1500.0,0.0
21,1500.0,0.0
22,1500.0,0.0
23,1500.0,0.0
24,1500.0,0.0
25,1500.0,0.0
26,1489.3,33.836370963801606
27,1489.3,33.836370963801606
28,1489.3,33.836370963801606
29,1489.3,33.836370963801606
30,1466.2,77.01774687260937
31,1466.2,77.01774687260937
32,1447.3,89.91236474108183
33,1428.4,97.17475666721961
34,1426.0,95.49170993686664
35,1426.0,95.49170993686664
36,1436.7,97.35964256302509
37,1436.7,97.35964256302509
38,1436.7,97.35964256302509
39,1436.7,97.35964256302509
40,1452.7,77.95019777610149
41,1392.3,190.28694706212048
42,1411.2,190.70034667567398
43,1363.1,264.9773365570892
44,1365.5,266.2193122638218
45,1365.5,266.2193122638218
46,1349.3,262.0212247552138
47,1349.3,262.0212247552138
48,1349.3,262.0212247552138
49,1311.7,264.95452439994307
50,1318.8,269.3617146762571
51,1379.2,228.66608357554423
52,1372.2,225.60821498045385
53,1439.2,122.72534828270432
54,1412.8,135.8829561710289
55,1412.8,135.8829561710289
56,1429.0,135.6310354519855
57,1427.3,134.74589253686187
58,1400.7,144.68820884155616
59,1431.3,107.1572572333659
60,1431.3,107.1572572333659
61,1382.4,167.12084782509274
62,1369.4,168.0603066362391
63,1369.4,168.0603066362391
64,1382.3,161.50614023415133
65,1347.3,170.8209263787343
66,1308.5,176.26132745317585
67,1269.7,176.28578438937706
68,1296.3,189.84733632872295
69,1253.0,204.75839421132446
70,1226.8,185.49800837505308
71,1214.4,204.67926128457705
72,1234.4,222.93058212018514
73,1206.7,202.53836399282253
74,1196.2,196.03729803846616
75,1231.2,216.99605731185312
76,1270.0,227.7366900611321
77,1310.5,229.1647878710866
78,1276.7,222.9514396554653
79,1327.0,209.15066339842224
80,1302.3,233.94446159529238
81,1310.6,218.53817362953654
82,1310.6,218.53817362953654
83,1294.2,231.60541156602278
84,1318.2,239.95221746561708
85,1318.2,239.95221746561708
86,1276.8,240.81334403779786
87,1258.4,228.58317231735757
88,1247.8,235.89112366136703
89,1230.6,221.27669958171808
90,1205.6,261.77182600289325
91,1258.6,262.423406815102
92,1258.6,262.423406815102
93,1266.3,256.9894290951804
94,1252.9,246.7389308560773
95,1230.4,231.4899565855938
96,1271.8,239.67144176976964
97,1225.1,273.2477304978439
98,1252.6,268.128576122228
99,1269.8,278.8069025129919
100,1310.0,215.9958847344603
101,1310.0,215.9958847344603
102,1310.0,215.9958847344603
103,1346.4,214.07745223529628
104,1311.5,237.67449729970338
105,1303.3,240.4717816663274
106,1274.0,231.525856487396
107,1301.0,188.13352232449773
108,1317.9,198.43635979549953
109,1310.8,192.37451898719752
110,1296.5,210.67787417445317
111,1242.5,221.64197857505854
112,1242.5,221.64197857505854
113,1229.4,208.19499406939545
114,1218.1,223.50761856266914
115,1248.8,240.14199503164338
116,1228.1,252.7367756733828
117,1234.4,250.49027481676373
118,1211.7,233.45285034313324
119,1189.5,220.7000226551869
120,1239.5,229.4622941671343
121,1222.6,256.9159828080422
122,1163.0,254.53356032816833
123,1146.5,244.86016417539204
124,1195.3,239.73552557395874
125,1171.1,216.66433332076906
126,1215.3,222.87667242470923
127,1220.3,222.6073024658247
128,1243.0,239.5106121518072
129,1272.3,252.2027623427893
130,1249.1,239.2685381184359
131,1268.7,202.8256229704064
132,1328.3,168.3963908296276
133,1331.0,166.38643107069964
134,1320.4,165.44230279936195
135,1328.5,164.02455778192422
136,1334.3,169.42061398910315
137,1326.8,175.9853529258747
138,1287.5,176.8886969569035
139,1287.5,176.8886969569035
140,1310.7,188.8562357397234
141,1354.9,152.9985112491123
142,1354.9,152.9985112491123
143,1373.5,147.46845237014188
144,1372.1,148.45459462969487
145,1388.2,153.1228990785592
146,1380.8,148.8480209251494
147,1402.5,126.77736391012569
148,1412.7,102.05341738521287
149,1367.7,148.10435510139584
150,1367.7,148.10435510139584
151,1374.8,152.9907767735629
152,1374.8,152.9907767735629
153,1370.3,152.27172350038643
154,1393.1,152.98543866801458
155,1393.1,152.98543866801458
156,1400.5,156.5029286200967
157,1413.1,159.18155253253155
158,1442.2,143.55626074818363
159,1435.6,163.69565255884822
160,1357.7,276.28248426404355
161,1357.7,276.28248426404355
162,1321.2,279.4859567133925
163,1264.6,322.11564520974315
164,1264.6,322.11564520974315
165,1199.7,334.55743569345145
166,1140.3,327.982740060781
167,1136.7,323.7663938363242
168,1087.4,298.87797584372856
169,1139.0,322.6408391867203
170,1146.2,312.9337168013558
171,1096.7,288.9844478706615
172,1050.2,318.08307789702417
173,1057.6,312.58392650792365
174,1000.0,272.5052496945901
175,1004.3,270.2225625911595
176,1063.7,308.7527057911124
177,1012.5,275.6762392533834
178,1012.3,275.6813982359585
179,967.8,218.11607511190445
180,1010.3,221.64889653082673
181,1048.5,251.53672141900498
182,1051.2,247.12875636441447
183,1062.8,240.84241044024324
184,1059.6,243.09358051764514
185,1120.2,271.1407178733746
186,1103.3,249.2183558426002
187,1126.0,244.19345700580206
188,1175.5,266.12580567176224
189,1160.4,277.75256774490674
190,1094.3,335.22796555312766
191,1102.7,344.30672694883884
192,1113.0,332.14755757042695
193,1142.1,333.50277360166007
194,1162.1,322.65855706062496
195,1134.7,301.7313190387915
196,1151.6,318.22954678100615
197,1183.7,336.940169433355
198,1157.2,319.25635815473174
199,1161.4,315.81295448765616
200,1199.9,250.70010858482817
201,1189.1,239.81356184428898
202,1234.1,197.1054145487756
203,1191.4,228.1749815869882
204,1232.2,244.33165074454794
205,1259.6,258.51120757995125
206,1193.1,274.8176971497048
207,1130.6,268.25783617010495
208,1157.1,291.7751988546437
209,1135.8,315.6924663867251
210,1119.4,330.7782741757186
211,1056.2,339.32933854885016
212,1004.0,346.28312115955083
213,1026.6,343.20198134626224
214,954.6,306.40430806370875
215,935.7,273.03644445384964
216,1002.2,322.3199928297621
217,1038.7,326.94853485593814
218,1038.7,326.94853485593814
219,1070.6,308.87005538107974
220,1129.5,302.9764383945101
221,1153.3,276.37456467627436
222,1164.7,258.6662585907437
223,1176.7,257.3899117422181
224,1214.5,217.29051214138838
225,1217.2,218.78543522516952
226,1146.5,231.12971346074178
227,1159.9,240.83348327561686
228,1098.8,221.7089182790006
229,1143.6,254.0984935894831
230,1148.1,258.8484970874751
231,1201.2,272.1485705353687
232,1239.6,241.16117247830599
233,1261.9,247.92447326644577
234,1240.7,266.18750701129653
235,1206.2,274.4059442180915
236,1220.0,254.03061932679628
237,1187.3,253.04898515680514
238,1196.9,242.05713283346074
239,1186.5,229.49570317933598
240,1124.9,244.42878990277183
241,1116.7,231.47932473069338
242,1095.2,230.18050887654812
243,1059.8,198.13059666122564
244,1052.1,204.44040153007356
245,1057.0,203.45133188171656
246,1086.8,204.76533994903636
247,1078.0,208.52231428687801
248,1118.9,227.50162392582808
249,1083.8,206.06622452233375
250,1098.6,187.5853583483174


==> data/30GatesOld/reward_processed.csv <==
episode,mean,std
10,-18997.0,8855.46717507828
11,-17976.8,8821.338935911159
12,-17948.0,8831.919283045007
13,-16589.2,8520.894590488855
14,-16543.8,8483.786599547791
15,-16282.2,8523.607710353639
16,-15198.0,7920.4105954173865
17,-14009.8,6610.421768356053
18,-13859.8,6477.906757244625
19,-16626.6,4156.445816105656
20,-16882.8,4134.9053139770385
21,-16963.8,4072.0397782383648
22,-16757.4,4237.22949841311
23,-16556.6,4512.567739103758
24,-15962.4,3990.2321625578525
25,-16692.8,4239.600735918419
26,-15358.2,6517.587996252057
27,-14966.0,6600.708783490183
28,-13828.4,6918.083408317975
29,-13074.6,5892.749296098272
30,-11235.4,7039.646332656841
31,-10634.8,6989.806050400987
32,-9607.6,7374.563116250046
33,-8555.4,7996.4994035584805
34,-7395.2,7518.630797337151
35,-6585.4,6177.854359637245
36,-7955.8,6341.176648610959
37,-8585.2,7053.971880358535
38,-8796.4,7033.222482538777
39,-9193.8,7665.045767783924
40,-9483.2,7297.04946155941
41,-7925.4,9003.903452268789
42,-9438.8,9270.54955580664
43,-9162.8,9625.92089447377
44,-9609.6,9516.885101988173
45,-9624.4,9523.108773457916
46,-8566.6,9472.433832501081
47,-8062.6,9023.77275373838
48,-8436.8,9149.390371919748
49,-5919.2,8603.567952373662
50,-6655.4,8567.142972491538
51,-8964.4,7484.475832607711
52,-7615.2,6930.765562972744
53,-9283.6,6034.13967355745
54,-8756.8,6237.917900496394
55,-8780.8,6257.744300731163
56,-9708.6,6193.213134822129
57,-8939.6,6188.396295576998
58,-7625.8,6640.301964352057
59,-8268.4,5664.020778367412
60,-8184.0,5648.472517218951
61,-6196.2,6085.573720785177
62,-5606.8,6566.189979314068
63,-5340.8,6250.155141185612
64,-4565.0,6853.001888872418
65,-3002.0,6343.579291080256
66,-1278.4,5455.481304767412
67,-372.8,5425.816084035458
68,-1735.2,6785.91555764995
69,-1143.8,6943.71264446398
70,81.2,6522.070714121404
71,220.6,6627.051165907476
72,-1228.2,7757.811916599513
73,-239.6,6964.0630413893105
74,-894.2,6879.802093406795
75,-2661.4,8174.27596793747
76,-4523.8,8660.40340092
77,-5684.0,8226.044168776794
78,-4319.8,7939.285299488028
79,-5914.0,7869.389641727836
80,-5752.6,8097.354522723251
81,-6071.2,7665.12472609981
82,-6106.6,7700.389661136204
83,-5814.6,7961.838930520736
84,-7097.6,8481.472398377799
85,-6725.4,8142.980019624267
86,-4912.2,8143.672742278718
87,-4395.6,8085.449086682408
88,-4007.2,8421.830320990539
89,-2706.8,7905.551478409198
90,-2285.0,8462.570045664488
91,-3700.2,8820.207276475992
92,-3370.6,8482.808185448446
93,-3312.0,8524.494328437062
94,-1954.8,7295.068605267235
95,-946.6,6419.041261053804
96,-2367.4,6938.3536984247585
97,-1153.0,7840.108913642583
98,-1413.2,7685.320969224388
99,-2673.2,8387.180598985577
100,-3608.2,7357.05704748849
101,-3684.2,7457.014979199121
102,-4152.2,8013.617435340924
103,-6349.0,8972.76487798246
104,-5759.0,9450.155707124033
105,-5875.4,9402.639442671878
106,-4537.8,9549.535064889578
107,-5353.2,8535.7423787012
108,-6506.4,8271.071342671128
109,-5372.8,8153.834228277042
110,-5002.6,8501.016987526978
111,-3373.0,8402.856352984321
112,-3567.8,8707.506516410618
113,-1761.6,6648.830861303534
114,-1492.4,6938.4046709440245
115,-2345.0,7625.343780956885
116,-1960.2,7981.194923067602
117,-2287.4,7908.721377202656
118,-1016.4,7551.917066399621
119,-903.2,7560.070323012145
120,-2541.6,8201.682526571405
121,-2280.2,8453.493712989655
122,-311.6,6933.237037792831
123,320.8,7098.23372083194
124,-347.0,6780.655835209131
125,721.6,5567.937962617368
126,-238.0,5327.957373870201
127,198.0,5330.139126806278
128,-1118.8,6187.268088583205
129,-2732.0,7742.835771071076
130,-1751.4,6918.33236489193
131,-1915.6,6727.719692932125
132,-3208.6,6876.181954156442
133,-3716.2,6388.189341798401
134,-4220.2,6294.030431024837
135,-4686.8,6182.290995703419
136,-5682.4,6717.966279562092
137,-5545.0,6908.091825292036
138,-4339.0,7014.73111862933
139,-4037.4,6502.037290982986
140,-6071.0,8855.98520775639
141,-6794.6,8167.501674318774
142,-7559.8,8806.524775541267
143,-8151.0,8453.541598380853
144,-7943.8,8552.674251042441
145,-9330.2,9201.169416015671
146,-8598.8,9142.290994177672
147,-8987.8,8636.308030634384
148,-9197.2,8371.254370363695
149,-7282.2,9512.203317610254
150,-6167.4,7963.76823425248
151,-7639.4,8599.418742630869
152,-7077.6,8058.728204044769
153,-7169.4,8052.517511105867
154,-8327.0,8271.530786713878
155,-8108.2,7972.372430950382
156,-9048.6,8242.454761106597
157,-10849.4,8092.278462281868
158,-11821.8,7243.822345818377
159,-11752.4,7435.703885084891
160,-9340.6,10570.423435227178
161,-9344.2,10573.509937575125
162,-8354.0,10783.294363659617
163,-6712.6,12158.313700692397
164,-6576.8,12063.597591284468
165,-4183.4,12113.99576431236
166,-1834.8,11978.843431465146
167,-564.2,10631.725372675883
168,853.6,10141.576550681533
169,-1684.6,11558.566425912097
170,-2280.4,10907.50053047087
171,-474.6,9509.77962357115
172,917.6,10272.57560692547
173,622.0,10043.846186706684
174,2498.2,8770.249176746489
175,2556.6,8804.074665239461
176,533.2,9668.642703778722
177,1759.8,9576.936390214902
178,1841.2,9601.539422868038
179,4058.8,6390.602419873198
180,3506.2,6434.5990775563605
181,3047.4,6821.528082312499
182,3129.8,6946.326380021173
183,2919.0,6868.758014857339
184,3038.8,6923.078262032178
185,1030.6,8294.28135256791
186,1671.2,7360.195842805045
187,785.2,7228.774366685174
188,-1973.6,10181.034428998095
189,-2080.2,10121.388725532353
190,-950.4,11037.918837655348
191,-1215.2,11151.663919692788
192,-1874.8,10394.423299699385
193,-2714.2,10180.876340800272
194,-3265.0,9774.357301974731
195,-2257.8,9198.11069731171
196,-3149.4,9970.484220939326
197,-4428.8,10637.648077569696
198,-2154.8,8495.646686522594
199,-1608.8,8992.668678182004
200,-2600.2,7812.04024851668
201,-2233.4,7683.414810847821
202,-3207.2,7076.53997060397
203,-2329.4,7481.374683542836
204,-3421.2,7752.084691659834
205,-4852.8,8832.265002062986
206,-2407.6,9200.547172134207
207,-309.6,8357.928706723145
208,-2244.6,10300.657370608284
209,-2376.6,10162.144439044354
210,-1600.8,10804.469001297572
211,-361.6,11320.888885399227
212,711.6,11502.80907913851
213,597.6,11465.115585016052
214,2469.6,11057.362225132087
215,3819.8,9071.94794468704
216,1462.6,10317.182434064933
217,666.0,10238.755393112982
218,1359.0,8874.721516757594
219,672.4,8679.741050924926
220,-749.0,8186.585843792145
221,-953.6,7927.216117766561
222,-872.0,8025.0065282078085
223,-1237.6,7885.666197460931
224,-2110.6,7110.0799839226775
225,-1994.0,7095.694218640243
226,238.8,6469.337537783755
227,-163.8,6744.133216688756
228,1251.8,5183.302032059852
229,-34.6,6891.353748639601
230,253.4,6742.0071558022755
231,-2166.8,8126.090830022632
232,-2937.0,7375.408945347451
233,-3406.4,7327.826586982594
234,-2608.0,8126.322224037697
235,-2250.6,8221.4620516467
236,-2873.6,7515.828027126048
237,-1624.2,7957.5749767822645
238,-1789.6,7897.675145959807
239,-804.2,6888.534528878819
240,15.6,7257.035256295185
241,1186.8,4732.613391257663
242,1149.2,4741.080345706524
243,2063.8,4319.004355429906
244,2163.8,4478.796807675553
245,2272.4,4469.111549787578
246,2228.2,4470.510231878864
247,1999.2,4284.431786518909
248,1438.6,4891.558992568529
249,1940.8,4614.171234119736
250,1671.8,4387.407480506029


==> data/30on30new/doneTime_processed.csv <==
episode,time,solved
1,1037,0
2,718,0
3,590,0
4,558,0
5,639,0
6,896,0
7,629,0
8,1079,0
9,917,0
10,583,0
11,1109,0
12,1077,0
13,827,0
14,646,0
15,577,0
16,1298,0
17,838,0
18,720,0
19,610,0
20,865,0
21,651,0
22,814,0
23,858,0
24,814,0
25,932,0
26,595,0
27,643,0
28,575,0
29,676,0
30,809,0
31,913,0
32,492,0
33,634,0
34,1102,0
35,747,0
36,832,0
37,627,0
38,682,0
39,787,0
40,651,0
41,832,0
42,936,0
43,696,0
44,719,0
45,522,0
46,873,0
47,666,0
48,1480,0
49,673,0
50,702,0
51,1087,0
52,887,0
53,552,0
54,677,0
55,616,0
56,905,0
57,1061,0
58,743,0
59,835,0
60,717,0
61,721,0
62,1167,0
63,905,0
64,1018,0
65,1175,0
66,703,0
67,842,0
68,883,0
69,887,0
70,621,0
71,889,0
72,697,0
73,704,0
74,724,0
75,724,0
76,1325,0
77,1517,16
78,663,0
79,557,0
80,704,0
81,899,0
82,747,0
83,932,0
84,1181,0
85,1108,0
86,824,0
87,373,0
88,583,0
89,803,0
90,1088,0
91,959,0
92,871,0
93,948,0
94,781,0
95,605,0
96,1015,0
97,889,0
98,1098,0
99,935,0
100,1150,0
101,998,0
102,1103,0
103,814,0
104,880,0
105,630,0
106,809,0
107,776,0
108,1254,0
109,738,0
110,996,0
111,1126,0
112,712,0
113,369,0
114,630,0
115,691,0
116,636,0
117,647,0
118,867,0
119,864,0
120,590,0
121,1050,0
122,725,0
123,798,0
124,721,0
125,1143,0
126,1048,0
127,951,0
128,811,0
129,801,0
130,1036,0
131,741,0
132,926,0
133,708,0
134,706,0
135,596,0
136,1176,0
137,746,0
138,732,0
139,851,0
140,1023,0
141,548,0
142,916,0
143,831,0
144,950,0
145,869,0
146,762,0
147,666,0
148,920,0
149,449,0
150,513,0
151,951,0
152,832,0
153,979,0
154,724,0
155,433,0
156,843,0
157,1037,0
158,610,0
159,686,0
160,642,0
161,770,0
162,677,0
163,671,0
164,468,0
165,905,0
166,550,0
167,895,0
168,707,0
169,584,0
170,795,0
171,731,0
172,701,0
173,664,0
174,910,0
175,576,0
176,768,0
177,781,0
178,674,0
179,435,0
180,903,0
181,902,0
182,1034,0
183,715,0
184,827,0
185,612,0
186,1056,0
187,787,0
188,675,0
189,642,0
190,804,0
191,1019,0
192,824,0
193,701,0
194,926,0
195,659,0
196,844,0
197,485,0
198,542,0
199,710,0
200,624,0
201,383,0
202,932,0
203,721,0
204,611,0
205,828,0
206,570,0
207,980,0
208,636,0
209,830,0
210,548,0
211,683,0
212,719,0
213,826,0
214,505,0
215,724,0
216,605,0
217,1220,0
218,699,0
219,545,0
220,545,0
221,928,0
222,766,0
223,508,0
224,1087,0
225,999,0
226,1170,0
227,912,0
228,758,0
229,896,0
230,693,0
231,691,0
232,654,0
233,939,0
234,716,0
235,747,0
236,557,0
237,637,0
238,1004,0
239,521,0
240,763,0
241,1012,0
242,724,0
243,1052,0
244,825,0
245,859,0
246,690,0
247,1350,0
248,910,0


==> data/30on30old/doneTime_processed.csv <==
episode,time,solved
1,1500,
2,1500,
3,1500,
4,944,
5,1500,
6,1046,
7,1053,
8,1260,
9,1353,
10,1336,
11,1075,
12,1352,
13,1268,
14,1500,
15,1165,
16,1438,
17,1500,
18,1500,
19,1500,
20,1123,
21,1500,
22,1311,
23,1287,
24,1500,
25,1001,
26,1500,
27,1039,
28,1500,
29,1500,
30,998,
31,844,
32,1431,
33,1484,
34,1321,
35,1440,
36,1458,
37,1108,
38,864,
39,1500,
40,852,
41,1072,
42,1500,
43,1175,
44,1412,
45,945,
46,1145,
47,1500,
48,980,
49,780,
50,1363,
51,1168,
52,1018,
53,924,
54,1322,
55,964,
56,962,
57,1077,
58,1084,
59,1500,
60,1097,
61,911,
62,1500,
63,1276,
64,889,
65,1500,
66,944,
67,1292,
68,1424,
69,1457,
70,1500,
71,909,
72,1366,
73,1066,
74,1383,
75,1108,
76,818,
77,928,
78,1500,
79,1500,
80,1065,
81,1308,
82,882,
83,1268,
84,1298,
85,1214,
86,1072,
87,1500,
88,1196,
89,1132,
90,1201,
91,1500,
92,748,
93,970,
94,839,
95,1500,
96,1500,
97,1500,
98,1454,
99,1500,
100,1392,
101,1169,
102,1500,
103,1500,
104,916,
105,1500,
106,1279,
107,722,
108,1407,
109,1229,
110,948,
111,1169,
112,1500,
113,1451,
114,1380,
115,1394,
116,1084,
117,1418,
118,1063,
119,1500,
120,1407,
121,1454,
122,1500,
123,1500,
124,1500,
125,1500,
126,1500,
127,1500,
128,970,
129,1500,
130,1500,
131,1418,
132,1243,
133,1500,
134,1500,
135,1500,
136,1500,
137,1500,
138,1374,
139,647,
140,1328,
141,1244,
142,851,
143,1361,
144,925,
145,861,
146,1319,
147,1117,
148,1061,
149,1178,
150,1048,
151,968,
152,958,
153,1500,
154,901,
155,1098,
156,1070,
157,1500,
158,725,
159,1197,
160,1500,
161,1446,
162,1304,
163,1324,
164,760,
165,1500,
166,1341,
167,1332,
168,1174,
169,1500,
170,1500,
171,1500,
172,604,
173,1320,
174,1028,
175,1500,
176,1500,
177,1500,
178,1096,
179,1207,
180,773,
181,1500,
182,1035,
183,1112,
184,1225,
185,956,
186,1500,
187,1500,
188,1500,
189,1159,
190,1389,
191,1092,
192,813,
193,1500,
194,1500,
195,923,
196,899,
197,1482,
198,1055,
199,1174,
200,1124,
201,994,
202,1500,
203,1158,
204,831,
205,801,
206,1223,
207,755,
208,1262,
209,970,
210,980,
211,1500,
212,1395,
213,999,
214,1500,
215,1491,
216,1096,
217,822,
218,1209,
219,1056,
220,1109,
221,1414,
222,1500,
223,470,
224,796,
225,918,
226,1500,
227,879,
228,757,
229,1109,
230,1274,
231,1057,
232,1500,
233,1062,
234,975,
235,1346,
236,1500,
237,1395,
238,957,
239,817,
240,880,
241,1092,
242,1063,
243,837,
244,993,
245,1073,
246,1267,
247,1500,
248,1500,
249,1500,
250,1484,


==> data/30on50/doneTime_processed.csv <==
episode,time,solved
1,1281,0
2,1147,0
3,1503,8
4,772,0
5,1055,0
6,1064,0
7,1354,0
8,1141,0
9,555,0
10,956,0
11,979,0
12,1507,3
13,1506,4
14,1506,2
15,1108,0
16,1361,0
17,1214,0
18,1512,14
19,1510,2
20,892,0
21,1283,0
22,1227,0
23,1082,0
24,1282,0
25,1368,0
26,932,0
27,1510,3
28,981,0
29,1476,0
30,1171,0
31,1077,0
32,1382,0
33,1012,0
34,1256,0
35,1249,0
36,1331,0
37,1053,0
38,1247,0
39,880,0
40,1004,0
41,834,0
42,1503,8
43,1157,0
44,1109,0
45,863,0
46,1094,0
47,1418,0
48,1506,6
49,836,0
50,967,0
51,1257,0
52,1228,0
53,1271,0
54,1074,0
55,1051,0
56,995,0
57,1153,0
58,1507,5
59,1005,0
60,1194,0
61,1010,0
62,1267,0
63,1153,0
64,1382,0
65,872,0
66,970,0
67,1123,0
68,1089,0
69,1248,0
70,1155,0
71,1380,0
72,1510,12
73,1449,0
74,1141,0
75,1361,0
76,1502,8
77,1039,0
78,1212,0
79,1238,0
80,1072,0
81,1497,0
82,1091,0
83,1138,0
84,1034,0
85,1400,0
86,997,0
87,1510,1
88,951,0
89,1105,0
90,970,0
91,996,0
92,742,0
93,1218,0
94,893,0
95,1157,0
96,1115,0
97,1235,0
98,1446,0
99,1437,0
100,1235,0
101,1258,0
102,1015,0
103,941,0
104,1506,1
105,984,0
106,1428,0
107,1465,0
108,1327,0
109,1411,0
110,1325,0
111,1246,0
112,870,0
113,1509,11
114,1067,0
115,1340,0
116,1162,0
117,1048,0
118,842,0
119,1505,1
120,1221,0
121,1264,0
122,1507,2
123,1352,0
124,1302,0
125,1470,0
126,1424,0
127,1520,1
128,1133,0
129,980,0
130,776,0
131,1159,0
132,1504,6
133,1213,0
134,1506,1
135,1106,0
136,1350,0
137,736,0
138,995,0
139,1247,0
140,1266,0
141,1507,3
142,843,0
143,1051,0
144,1200,0
145,1419,0
146,1331,0
147,871,0
148,1134,0
149,1199,0
150,1064,0
151,1248,0
152,1316,0
153,1358,0
154,881,0
155,1013,0
156,1322,0
157,1170,0
158,1063,0
159,1503,14
160,1419,0
161,1152,0
162,1513,4
163,1061,0
164,1378,0
165,997,0
166,1364,0
167,1406,0
168,789,0
169,1101,0
170,1201,0
171,1261,0
172,1095,0
173,1223,0
174,1447,0
175,1226,0
176,1087,0
177,1361,0
178,1424,0
179,1302,0
180,902,0
181,1233,0
182,1173,0
183,1030,0
184,1322,0
185,1241,0
186,1141,0
187,1507,4
188,1056,0
189,1516,4
190,1054,0
191,1111,0
192,1042,0
193,1116,0
194,1104,0
195,1355,0
196,1167,0
197,955,0
198,1300,0
199,1130,0
200,1089,0
201,1508,5
202,960,0
203,1458,0
204,1074,0
205,1104,0
206,1410,0
207,1328,0
208,1506,6
209,988,0
210,1461,0
211,1148,0
212,1072,0
213,987,0
214,918,0
215,1309,0
216,1347,0
217,1341,0
218,1336,0
219,1359,0
220,1139,0
221,1171,0
222,1506,6
223,961,0
224,1244,0
225,1047,0
226,813,0
227,1307,0
228,745,0
229,1438,0
230,1455,0
231,1157,0
232,1504,3
233,800,0
234,1010,0
235,1150,0
236,882,0
237,778,0
238,1367,0
239,1503,8
240,1477,0
241,831,0
242,1107,0
243,843,0
244,1071,0
245,892,0
246,1506,11
247,1467,0
248,1459,0
249,1498,0


==> data/40GatesNew/doneTime_processed.csv <==
episode,mean,std
10,1276.9,325.2535592084701
11,1216.9,332.32997323610624
12,1190.4,316.8312554727586
13,1127.5,308.8898581119885
14,1083.4,322.84368422573226
15,1040.4,318.8079184852358
16,1057.9,319.2558883125292
17,1036.7,315.1941377063417
18,975.2,270.7499050989878
19,1020.6,217.45405645024536
20,971.1,135.22117684248448
21,961.2,143.40525327430112
22,987.7,210.05610361678725
23,1040.4,243.48223754516434
24,1072.9,228.30411005206744
25,1123.3,235.04800928037355
26,1084.1,262.31806393511397
27,1127.2,280.97837006510724
28,1136.7,273.5373425654671
29,1191.2,289.7802999208576
30,1173.1,307.33783438497187
31,1202.7,282.01341575653214
32,1148.3,268.95850568029573
33,1158.7,281.77849850941806
34,1177.0,284.9109022523044
35,1140.0,279.88846985103805
36,1155.0,260.10425260310933
37,1124.2,241.91679010216134
38,1115.5,248.98025356776088
39,1059.2,209.95597422105158
40,1057.5,212.06720632855934
41,1090.2,243.73701674824272
42,1067.5,266.41540245764025
43,1000.0,223.6395910089855
44,945.9,207.01553886926666
45,908.1,227.87591652768572
46,948.1,259.5866158165914
47,980.9,300.9988741211864
48,979.9,301.325018321855
49,947.0,322.30420413019675
50,936.1,329.0739363054374
51,880.2,278.27875712433763
52,902.6,274.36966142616893
53,933.0,282.88002953745354
54,911.9,304.1236773273508
55,944.7,287.57995989521396
56,878.8,271.67210628500806
57,843.5,204.19231131460197
58,888.2,256.89764498725833
59,908.8,240.75381616913046
60,936.8,230.48104284541634
61,951.2,230.8278820054256
62,921.7,247.80460492537608
63,958.1,303.83345218501904
64,971.6,286.22415458284837
65,983.4,288.02785359135686
66,1032.6,264.4794467964903
67,1010.7,267.87561375467567
68,987.5,245.91021396707578
69,1055.2,286.3703119311696
70,1088.4,296.3969560497467
71,1051.4,327.23528742073825
72,1081.5,300.4948696178798
73,1057.0,270.73398177711033
74,1108.3,239.41551513819826
75,1109.9,239.22906270861907
76,1098.7,240.5415418037667
77,1153.3,246.02757298048272
78,1139.4,253.07363882211578
79,1084.5,223.2199961174324
80,1102.8,250.26199604947328
81,1114.1,229.2657119297751
82,1123.7,224.33211985803544
83,1086.6,230.0744806941146
84,1095.3,236.35615780709674
85,1112.4,242.20432145883208
86,1160.8,269.20822176647346
87,1099.4,273.2577944400162
88,1113.2,269.0562931597937
89,1094.4,287.3616382036945
90,1069.9,257.86923904266723
91,1117.6,238.3779445427878
92,1147.5,249.1381812033904
93,1209.0,253.82539930695188
94,1231.0,270.2439227397687
95,1193.1,291.0339613630459
96,1193.1,291.0339613630459
97,1263.3,271.5687144474986
98,1251.7,281.5650901656673
99,1325.2,232.31530298282235
100,1348.3,236.01461819133277
101,1293.1,315.17524225949893
102,1301.9,318.4927872896905
103,1302.2,318.7046002526834
104,1301.1,317.9411021627197
105,1319.5,295.66431791626366
106,1261.7,311.0344925495499
107,1261.9,311.2117714140439
108,1313.7,303.0031352973109
109,1219.0,376.9291121093672
110,1221.2,378.72059475144636
111,1295.2,332.6739478161102
112,1242.3,347.2405666265269
113,1242.4,347.32507987634796
114,1203.3,337.60135926529983
115,1247.4,346.64589681370546
116,1216.6,389.15612405420165
117,1168.2,378.42269135628425
118,1103.4,370.11205510403664
119,1128.1,336.0474338211466
120,1119.2,325.8932340506629
121,1083.0,307.228109246389
122,1097.5,302.0585851931525
123,1060.7,267.00896780611856
124,1087.6,284.81268698333423
125,1035.7,243.82965365188852
126,1062.4,204.88110373254693
127,1046.1,214.2788681446056
128,1099.3,227.21260235001657
129,1109.7,214.04000145351884
130,1063.8,187.96973751703288
131,1074.6,191.24806462346817
132,1053.8,203.33704914637556
133,1025.2,210.0252894825339
134,968.9,179.70497427110251
135,980.5,184.88750333348312
136,1042.1,243.8580871463291
137,1042.1,243.8580871463291
138,981.0,223.5377174239528
139,1002.8,225.91974976378944
140,980.2,241.44739477667656
141,941.5,237.7413393679026
142,918.4,257.2833284748758
143,928.9,256.45898524152136
144,924.8,258.88727705745214
145,897.9,251.84715382328343
146,809.8,149.606743757684
147,807.1,148.76114337345393
148,827.5,157.7390601947111
149,818.7,140.98703644109983
150,893.6,248.7561054527099
151,869.7,270.55541638143745
152,894.0,256.7982346772132
153,882.3,256.2230148392861
154,866.6,268.4549206932965
155,854.9,272.4087818783456
156,898.2,265.78470819652296
157,882.9,273.9766616175743
158,876.1,272.13658743767235
159,888.6,282.90406697520416
160,849.1,208.47565805148474
161,884.7,179.98459810649146
162,868.6,188.54247974041903
163,856.4,194.38346980474694
164,877.6,175.40062080214386
165,944.4,228.01958980169488
166,948.6,230.67495168165357
167,1020.7,250.5997472730836
168,1016.2,253.15950176387489
169,968.0,268.1782160347023
170,970.3,269.41749922543784
171,990.3,271.44717104192966
172,1018.9,252.82688411902197
173,1097.8,271.2767344736125
174,1166.5,281.04774208901546
175,1103.1,296.6084025182777
176,1047.9,345.06889811231105
177,976.6,336.64362957485645
178,973.2,338.0423379137916
179,1020.1,324.8112101240075
180,982.4,334.81311536769596
181,938.1,345.9124648423833
182,920.7,347.1621619166846
183,845.8,280.8359742704697
184,757.0,162.6564204423249
185,789.6,192.00879609480688
186,818.9,172.02096125504752
187,823.5,168.83604802029265
188,796.0,188.38140979288514
189,754.2,142.67429886126928
190,798.8,195.56459575063806
191,883.2,289.51944858871013
192,881.7,289.9218477068905
193,936.4,314.73911595337324
194,937.4,313.6467227099089
195,897.7,318.6764468513126
196,897.7,318.6764468513126
197,887.7,325.73542433494447
198,935.5,306.480831374492
199,965.9,298.7003143248726
200,963.0,296.52356099005374
201,917.5,231.78737862292814
202,904.0,242.74037342166343
203,840.0,206.6629031915382
204,847.1,199.86909604927698
205,886.0,202.22319902083905
206,896.6,202.26396394590608
207,904.9,191.9111194740354
208,930.1,224.7707226882041
209,908.6,224.11614052638902
210,875.1,208.33917325148127
211,854.4,198.99424893978892
212,860.3,193.72434597185202
213,851.0,205.9358044526379
214,843.3,213.3489838009275
215,842.9,212.8757853772935
216,824.1,211.15157799289202
217,865.0,227.90885117617535
218,812.0,173.81727314753238
219,844.3,202.67217646019063
220,842.8,202.9602040904669
221,813.1,223.46038674548984
222,810.3,224.80265419548047
223,817.1,217.74472821785176
224,828.8,209.3778084388748
225,814.7,195.7861929078064
226,889.6,291.25330708661244
227,879.0,283.3537247564129
228,903.9,282.47849475668005
229,844.5,289.4486137468956
230,842.5,289.8513987086019
231,849.6,282.58733163395624
232,860.2,278.35021904867267
233,881.7,267.6349296253298
234,881.9,267.52131794598205
235,888.6,269.6072039921117
236,826.6,161.4436262118884
237,818.7,152.3898873868514
238,801.0,137.65577035166572
239,808.4,123.77326941719551
240,799.3,129.23626082145262
241,856.0,161.26720407792374
242,881.5,172.43243443286448
243,861.9,186.2396604139696
244,832.3,225.98773319708098
245,813.4,218.74906983929097
246,808.9,217.5492026084099
247,809.0,217.6189329998643
248,806.3,217.49689652958136
249,791.1,236.37749939920593
250,796.5,234.41996975987692


==> data/40GatesNew/reward_processed.csv <==
episode,mean,std
10,11635.8,8209.901471867843
11,13198.8,8415.827163413258
12,14543.4,7702.468698050285
13,15898.8,7478.648731184294
14,16946.8,7941.873509723285
15,17229.8,8096.861364476705
16,16966.8,7992.364645223729
17,17605.8,8112.516663910295
18,19323.2,5542.455388483821
19,19199.8,5449.915999352651
20,20784.4,2395.5289464611624
21,20921.0,2461.0518528105445
22,18768.8,8505.531021374009
23,18359.6,8491.631948898608
24,18134.6,8332.398403554378
25,17753.0,8198.810984255922
26,17903.6,8231.0903179483
27,17538.8,8117.098452580755
28,17600.2,8122.085142786098
29,16622.0,8074.856944037254
30,17061.8,8457.17606927198
31,16961.0,8389.783112015868
32,19484.0,3488.7873729038474
33,18791.8,4596.245757862243
34,18342.8,4411.516866868659
35,18581.6,4493.267140956567
36,18784.2,4616.627479978094
37,19385.4,4913.433472520909
38,19748.6,4972.136500316315
39,21164.4,4710.399067783721
40,20936.0,4528.23438733759
41,20601.4,4598.760997389524
42,20889.6,4678.118596187998
43,22373.8,2742.6310887337418
44,22926.0,2278.5662158471337
45,23123.0,2179.231923815751
46,23241.0,2155.0319925441495
47,22848.2,2311.4925336961965
48,23203.8,2453.130145571374
49,23041.0,2237.674040406921
50,23093.8,2248.6741673953197
51,23113.8,2200.992190404624
52,23334.0,2331.9470167413338
53,23177.6,2282.218374983216
54,23343.2,2367.6599230275933
55,23352.0,2366.3975433838773
56,23352.2,2366.399506047561
57,23430.0,2264.7794104013074
58,22486.2,3060.0574359170196
59,22382.6,2978.097685137637
60,21988.8,3036.68784478527
61,22517.8,2799.342057619162
62,22387.8,2670.7328083006105
63,20918.8,5126.060406285596
64,20889.8,5100.104700450327
65,20165.2,5265.467644104472
66,19998.6,5178.294704286773
67,19927.2,5166.974373632771
68,20593.4,5064.340523042789
69,18423.2,7483.183351132502
70,17853.0,7582.019212144833
71,17932.6,7654.291870868556
72,17134.8,7333.093402135586
73,17957.0,6682.464365786024
74,17302.8,6234.862500488685
75,18021.8,6458.009837919627
76,17822.6,6361.677420303549
77,17206.4,6388.687418659122
78,16798.4,6110.162812888052
79,18594.6,3461.4627672255674
80,17370.0,6259.139308953661
81,16854.6,5800.745166690994
82,16703.6,5837.48026311201
83,17497.0,6348.599723123553
84,17031.6,6450.03702314956
85,16375.8,6096.068055175679
86,12968.8,11311.476932744023
87,13709.0,11637.183937705897
88,13985.2,11803.087927412145
89,14072.6,11858.36398871653
90,15293.8,11063.819009124596
91,15323.6,11076.388252093333
92,15476.6,11078.15159271217
93,11953.0,13245.556345012052
94,10423.2,13891.357447468317
95,10320.2,13845.266289321502
96,11436.8,11955.51919779685
97,9310.8,11840.325866386549
98,9396.6,11941.658587575781
99,7023.4,11690.829038182033
100,6932.6,11633.334366762141
101,7332.0,12174.807869805047
102,7137.6,12030.724178812634
103,8600.2,10409.714798099802
104,9984.4,9802.91932935174
105,10222.8,9977.819810849362
106,12535.4,9171.612970949496
107,11924.8,10218.430460039684
108,10034.4,9800.758737068392
109,12288.4,9160.58570665048
110,11322.2,9558.182972371555
111,10006.0,8521.357951250115
112,10653.4,9112.312308080765
113,9991.6,9859.699197575294
114,10428.8,10064.588933483583
115,8673.6,10161.242697404476
116,8837.4,10373.977017304202
117,11643.0,9756.342905458432
118,13423.6,9733.5434589191
119,13305.8,9651.786729236554
120,14268.6,9025.734764795861
121,14954.4,8967.249636563298
122,14704.4,8819.49289547497
123,16901.0,6436.516811651064
124,16675.2,6487.7302451114165
125,18342.2,3020.297917608656
126,18637.8,3481.4135634825216
127,18989.2,4024.242559510776
128,18156.2,4337.21615273618
129,18493.2,4522.359482492404
130,19621.4,4443.98380335083
131,19611.4,4449.77163458981
132,19828.2,4432.099321991787
133,19897.8,4429.009866776101
134,20399.0,3992.241058186081
135,20684.0,3816.028301781847
136,18331.8,7055.253138225767
137,17842.2,6637.871107851111
138,18781.0,6539.14097314523
139,18043.0,6526.840327958602
140,18074.6,6561.805920120879
141,18780.0,6836.708434782216
142,19000.0,6932.150860703741
143,19191.2,6989.96602757601
144,19538.6,7084.534583631216
145,19545.2,7084.829689790248
146,21935.4,2979.031319070009
147,22058.0,2956.4618493507846
148,22347.0,3127.9316914962596
149,23017.0,1751.0254138646787
150,22637.6,1748.6886007011656
151,22380.0,1663.6009136809178
152,22550.6,1780.894918604433
153,22403.4,1893.6833127238758
154,22205.8,1947.029977512756
155,22653.0,1860.0000597371488
156,21617.8,2996.5457817664374
157,21932.2,3212.0450322012744
158,21565.0,2990.0359343808723
159,21657.4,3002.7408294571305
160,21358.2,3223.1429037164626
161,21430.6,3240.4574505598584
162,21673.4,3561.4050972427544
163,22026.6,3604.1244336639284
164,22564.2,3804.498092171072
165,22462.0,3765.2579076487054
166,23258.0,2556.47552523217
167,22794.8,2572.610641179715
168,22847.8,2550.6263195972506
169,22688.4,2627.320527753618
170,22592.0,2830.4137114170735
171,22488.6,2854.877627266476
172,22558.0,2977.4576776542463
173,18373.6,13057.289860031788
174,15519.6,14217.746400576681
175,15596.4,14266.494198334474
176,15454.0,14196.64395396164
177,15832.8,14399.188717887317
178,16285.2,14687.207985182207
179,16140.0,14644.179731210623
180,16548.6,14727.114164017335
181,16667.8,14775.649831921288
182,16149.2,14440.182276473444
183,19883.2,8119.617681202043
184,22190.4,2313.5252177863263
185,21477.4,2728.606164326384
186,21663.4,2762.898164367736
187,22092.2,3478.0926382142175
188,21412.2,3134.9229230290935
189,22011.0,3276.1451941776436
190,22246.6,3285.655970358962
191,20453.6,6441.7449533837025
192,20675.8,6550.67884183684
193,19872.6,7173.409110504337
194,20168.2,7274.146086578743
195,21052.8,7376.189754127047
196,20960.8,7355.522865318424
197,20375.8,6888.919118571663
198,20953.4,7079.806842939522
199,20933.8,7066.430653291499
200,20686.0,7012.568652862591
201,22249.0,4244.011755141321
202,22466.6,4426.502712827205
203,23581.2,2186.298586906888
204,23682.6,2216.4488213756986
205,23508.0,2097.206183897454
206,23826.6,2090.7313021471036
207,23940.6,2062.8213796750288
208,23413.6,2248.120755950017
209,22964.0,2302.309178966955
210,23093.0,2211.1349021612173
211,23725.4,2231.0025748279254
212,23304.8,1987.292787241519
213,23464.4,1989.91452636091
214,23436.8,1972.277014575327
215,22941.2,2381.792452941445
216,23003.8,2455.485188534243
217,22835.6,2437.510533310561
218,23398.4,2452.090047286181
219,23711.2,2260.8240778775917
220,24056.6,2274.5492447222655
221,23925.0,2143.131716800326
222,24087.2,2084.89662946524
223,24179.4,2111.2490352606096
224,23904.8,2246.1249989951734
225,24223.8,1628.1729228391664
226,20806.8,10347.789380668053
227,20412.4,10359.115869609715
228,19711.8,10175.416232818732
229,19520.6,10107.338502296232
230,19039.8,9893.239103324824
231,18904.6,9806.76909305222
232,18847.4,9774.49352140559
233,18508.2,9589.191343498263
234,18470.2,9575.854749200073
235,18253.8,9504.326988856756
236,21493.2,1989.7310147632984
237,21646.4,1769.309419582143
238,22130.2,1614.4826347092326
239,22211.8,1622.7169123965114
240,22475.2,1596.809374276614
241,21970.4,1850.860412528874
242,21669.0,1807.7847094041474
243,21818.0,1874.6377427830025
244,22212.6,2154.049426854738
245,22459.8,2024.9379578972857
246,22153.4,1985.3096148123993
247,22285.6,1858.7122902099914
248,22216.4,1807.4128348430659
249,22253.0,1822.521391430596
250,22158.2,1773.403870777545


==> data/40on50/doneTime_processed.csv <==
episode,time,solved
1,1514,10
2,988,0
3,1361,0
4,1504,4
5,1506,22
6,1175,0
7,1196,0
8,1510,2
9,955,0
10,1451,0
11,863,0
12,802,0
13,953,0
14,1190,0
15,914,0
16,1464,0
17,767,0
18,1051,0
19,1068,0
20,940,0
21,1508,2
22,1508,9
23,795,0
24,1282,0
25,1221,0
26,1137,0
27,903,0
28,938,0
29,874,0
30,1175,0
31,918,0
32,1054,0
33,1436,0
34,1505,6
35,1339,0
36,985,0
37,1380,0
38,1264,0
39,906,0
40,1143,0
41,1245,0
42,1402,0
43,676,0
44,1510,4
45,1000,0
46,1285,0
47,883,0
48,1006,0
49,1235,0
50,1013,0
51,1461,0
52,1002,0
53,1370,0
54,1279,0
55,1335,0
56,1503,0
57,1517,0
58,1420,0
59,986,0
60,1504,43
61,912,0
62,1018,0
63,750,0
64,1002,0
65,1453,0
66,935,0
67,1007,0
68,1119,0
69,1370,0
70,1380,0
71,956,0
72,1059,0
73,1053,0
74,735,0
75,1106,0
76,864,0
77,1106,0
78,1142,0
79,1235,0
80,947,0
81,1298,0
82,1480,0
83,1002,0
84,677,0
85,1491,0
86,1073,0
87,833,0
88,1315,0
89,1059,0
90,1002,0
91,1431,0
92,1180,0
93,1171,0
94,1106,0
95,738,0
96,1015,0
97,1297,0
98,1437,0
99,1485,0
100,855,0
101,1178,0
102,811,0
103,886,0
104,1140,0
105,1505,1
106,1238,0
107,935,0
108,863,0
109,1505,28
110,1408,0
111,1016,0
112,991,0
113,1380,0
114,1328,0
115,878,0
116,1099,0
117,837,0
118,947,0
119,952,0
120,917,0
121,878,0
122,786,0
123,1267,0
124,960,0
125,1104,0
126,859,0
127,1236,0
128,895,0
129,1072,0
130,1008,0
131,1224,0
132,1270,0
133,862,0
134,1191,0
135,1241,0
136,904,0
137,905,0
138,1121,0
139,1506,6
140,1178,0
141,1205,0
142,958,0
143,876,0
144,897,0
145,1212,0
146,1415,0
147,761,0
148,871,0
149,1130,0
150,846,0
151,1372,0
152,943,0
153,1046,0
154,903,0
155,1109,0
156,1185,0
157,768,0
158,1511,4
159,1505,3
160,860,0
161,926,0
162,787,0
163,833,0
164,1147,0
165,798,0
166,1222,0
167,1182,0
168,710,0
169,1376,0
170,1503,5
171,625,0
172,1010,0
173,914,0
174,811,0
175,1209,0
176,868,0
177,882,0
178,971,0
179,1456,0
180,1266,0
181,963,0
182,879,0
183,948,0
184,1333,0
185,980,0
186,1505,2
187,1015,0
188,923,0
189,1238,0
190,944,0
191,833,0
192,919,0
193,1158,0
194,1269,0
195,1379,0
196,948,0
197,1232,0
198,910,0
199,783,0
200,1299,0
201,775,0
202,778,0
203,1507,34
204,642,0
205,1274,0
206,839,0
207,1251,0
208,908,0
209,1298,0
210,1330,0
211,1064,0
212,931,0
213,933,0
214,1026,0
215,885,0
216,1138,0
217,1500,14
218,735,0
219,1334,0
220,1204,0
221,1203,0
222,1011,0
223,1025,0
224,1445,0
225,1510,3
226,1030,0
227,817,0
228,1162,0
229,770,0
230,930,0
231,1016,0
232,1441,0
233,965,0
234,714,0
235,1187,0
236,1006,0
237,1307,0
238,798,0
239,966,0
240,891,0
241,721,0
242,951,0
243,1112,0
244,1040,0
245,1506,10
246,1510,9
247,737,0
248,1028,0
249,1480,0


==> data/50GatesNew/doneTime_processed.csv <==
episode,time,solved,mean,std
10,1060,0,1346.3,240.24110574356106
11,1117,0,1307.1,242.7121981094298
12,1321,0,1288.5,232.60756173817256
13,1190,0,1257.0,221.07414543039116
14,1249,0,1231.3,203.12068115066734
15,1175,0,1217.9,201.84121922386845
16,1489,0,1215.9,198.7110968214909
17,1437,0,1237.0,210.74102063380477
18,1404,0,1227.1,198.8463672732739
19,1136,0,1257.8,147.6668924001284
20,1508,4,1302.6,148.94234529583002
21,1357,0,1326.6,134.33225806021287
22,1220,0,1316.5,138.53138433021056
23,1177,0,1315.2,139.90457065045783
24,1508,1,1341.1,149.90400632108273
25,1296,0,1353.2,139.5315973773209
26,1506,2,1354.9,141.46020249133326
27,1513,0,1362.5,148.24023295538495
28,1364,0,1358.5,147.5339885510383
29,1512,11,1396.1,131.57798701403982
30,1506,9,1395.9,131.390385239307
31,1510,10,1411.2,135.20996018538546
32,1505,0,1439.7,119.56128135813962
33,1507,7,1472.7,76.94305253454405
34,1509,15,1472.8,76.99466070954563
35,1510,10,1494.2,45.82527201835086
36,1507,5,1494.3,45.85496459248521
37,1016,0,1444.6,157.2840318235355
38,1510,15,1459.2,155.73966882090355
39,1510,8,1459.0,155.66559599917397
40,1213,0,1429.7,172.50059581217624
41,1508,47,1429.5,172.39827918708153
42,1508,2,1429.8,172.54680524425902
43,1508,5,1429.9,172.596800536846
44,1503,30,1429.3,172.3014477272003
45,1512,4,1429.5,172.40665751517776
46,1505,9,1429.3,172.30789625293252
47,1457,0,1473.4,92.92314626136687
48,1509,12,1473.3,92.87991051771122
49,1513,9,1473.6,93.01636654075837
50,1514,14,1503.7,16.760071598901014
51,1512,19,1504.1,16.92105854320323
52,1509,16,1504.2,16.94959848755061
53,1171,0,1470.5,106.58147639769005
54,1509,3,1471.1,106.80142529219681
55,1522,26,1472.1,107.2727054442722
56,1428,0,1464.4,107.41218635600909
57,1506,20,1469.3,108.15220755953275
58,1505,6,1468.9,107.99634767486984
59,1326,0,1450.2,115.44484012337381
60,1507,3,1449.5,115.03550176648466
61,1031,0,1401.4,172.30412389467426
62,1518,2,1402.3,172.95089219518718
63,1200,0,1405.2,168.83575187474736
64,1505,5,1404.8,168.56703249581335
65,1504,12,1403.0,167.26758336403557
66,1500,0,1410.2,169.9907187008885
67,1229,0,1382.5,175.13629613024912
68,1072,0,1339.2,193.99587624483152
69,1508,1,1357.4,201.02968271708875
70,1503,9,1357.0,200.70265458024113
71,1511,20,1405.0,168.96219169453968
72,1135,0,1366.7,183.30184578085056
73,1507,1,1397.4,177.90959002319786
74,1506,2,1397.5,177.97705844668144
75,1511,1,1398.2,178.45559671806353
76,1506,27,1398.8,178.84555720882042
77,1078,0,1383.7,199.90889591678197
78,1506,4,1427.1,169.52118844950775
79,1504,19,1426.7,169.313679961846
80,1381,0,1414.5,167.59160016076163
81,1506,6,1414.0,167.27887560066387
82,1506,6,1451.1,136.90990549343928
83,1515,10,1451.9,137.2956663554981
84,1514,8,1452.7,137.66872476266363
85,1501,2,1451.7,137.23382317133948
86,1507,22,1451.8,137.2781442506022
87,1209,0,1464.9,98.38524053716519
88,1507,17,1465.0,98.43215373489085
89,1515,17,1466.1,98.97637204011127
90,1504,5,1478.4,94.77951020951672
91,1135,0,1441.3,143.07965924228756
92,1451,0,1435.8,141.36304719095205
93,1179,0,1402.2,159.24669890177077
94,1208,0,1371.6,164.68366983739202
95,1508,1,1372.3,165.30849947900452
96,1106,0,1332.2,177.2109853630221
97,1508,34,1362.1,179.32617705671916
98,1511,15,1362.5,179.68939250211122
99,1501,7,1361.1,178.41926278665466
100,1514,7,1362.1,179.33485129469085
101,1506,8,1399.2,164.93015356676193
102,1031,0,1357.2,200.01822139217433
103,1505,38,1389.8,194.2299896743265
104,1504,2,1419.4,185.8184298956621
105,1516,7,1420.2,186.25895951604636
106,1508,9,1460.4,150.9445814418889
107,1503,20,1459.9,150.77757717173378
108,1513,33,1460.1,150.85419745200744
109,1511,43,1461.1,151.18821970569712
110,1506,41,1460.3,150.8980892302275
111,1504,44,1460.1,150.8320994424681
112,1512,30,1508.2,4.516635916317778
113,1507,42,1508.4,4.402019738523488
114,1510,46,1509.0,4.136557882066489
115,1506,46,1508.0,3.399346342479131
116,1508,41,1508.0,3.399346342479131
117,1513,40,1509.0,3.231786571699867
118,1509,29,1508.6,2.913569784553347
119,1512,24,1508.7,3.0203016774481375
120,1508,33,1508.9,2.8848262032221177
121,1507,41,1509.2,2.4404006958144304
122,1507,38,1508.7,2.311805451377388
123,1503,40,1508.3,2.9078437984402585
124,1512,23,1508.5,3.1001792063820974
125,1520,35,1509.9,4.629614814853643
126,1506,32,1509.7,4.762119042858548
127,1505,40,1508.9,4.8177911029522935
128,1504,24,1508.4,5.059644256326051
129,1507,15,1507.9,4.90917508351162
130,1510,13,1508.1,4.954235000988205
131,1504,16,1507.8,5.116422361215763
132,1505,28,1507.6,5.189733454995873
133,1507,3,1508.0,4.9441323247882645
134,1503,2,1507.1,4.954235000987812
135,1505,21,1505.6,2.011080417339632
136,1509,13,1505.9,2.2827858225586506
137,1511,19,1506.5,2.7588242263103577
138,1186,0,1474.7,101.47254691678057
139,1507,15,1474.7,101.47254691678057
140,1504,14,1474.1,101.25814096215456
141,1509,48,1474.6,101.43437944471188
142,1390,0,1463.1,104.0891178003006
143,1509,50,1463.3,104.1847184358434
144,1343,0,1447.3,109.55774732989153
145,1493,0,1446.1,108.91938915240794
146,990,0,1394.2,177.6093090653382
147,1504,15,1393.5,177.11091941994414
148,1507,3,1425.6,163.92288159714425
149,1512,44,1426.1,164.20613738699237
150,994,0,1375.1,210.10708909717678
151,1506,8,1374.8,209.89669416696947
152,1421,0,1377.9,210.37450732760715
153,1498,0,1376.8,209.64032690936818
154,1506,47,1393.1,213.02970580544795
155,1511,1,1394.9,214.04124732293005
156,1509,1,1446.8,161.4041167036616
157,947,0,1391.1,223.59807691480748
158,1509,6,1391.3,223.71412809903464
159,1505,1,1390.6,223.30507283883122
160,1509,12,1442.1,176.06529723057068
161,1508,45,1442.3,176.1470660808439
162,1511,16,1451.3,177.23371261949353
163,1509,16,1452.4,177.58953923146706
164,1509,4,1452.7,177.69264975732145
165,1516,18,1453.2,177.88185842169486
166,1505,9,1452.8,177.74688620495127
167,1399,0,1498.0,34.92213560989674
168,1510,15,1498.1,34.95854688056217
169,1313,0,1478.9,67.92716687747553
170,1503,2,1478.3,67.65771697794032
171,1507,2,1478.2,67.60966400350674
172,1505,4,1477.6,67.31220790713775
173,1377,0,1464.4,73.1591871651608
174,1505,9,1464.0,72.89871207519775
175,1076,0,1420.0,139.96348730214598
176,1517,16,1421.2,140.82203110467003
177,1414,0,1422.7,140.6390573220848
178,1096,0,1381.3,169.96277370190364
179,1239,0,1373.9,174.80875264127948
180,787,0,1302.3,247.55293485546747
181,1350,0,1286.6,237.91931405415517
182,693,0,1205.4,288.3243543881314
183,1505,6,1218.2,299.41676639760755
184,1511,26,1218.8,300.0606605338319
185,1503,4,1261.5,307.7647911419795
186,1506,1,1260.4,306.76817160701455
187,1506,4,1269.6,313.19862352471705
188,1507,5,1310.7,314.8491878838357
189,1506,4,1337.4,319.38176389880334
190,1505,1,1409.2,256.39370767109983
191,1504,10,1424.6,257.06687413546285
192,1221,0,1477.4,90.1149882711605
193,1506,3,1477.5,90.14956707852083
194,1509,5,1477.3,90.06917094964201
195,1509,7,1477.9,90.27913503253399
196,1508,2,1478.1,90.35049037560005
197,1312,0,1458.7,103.5568013754351
198,1479,0,1455.9,102.47866986733374
199,1494,0,1454.7,101.89542569604373
200,1507,4,1454.9,102.00702590181486
201,1228,0,1427.3,122.52169875849233
202,1064,0,1411.6,157.07973912775782
203,1150,0,1376.0,172.85703791155112
204,1504,1,1375.5,172.43630063817085
205,1193,0,1343.9,174.1987689712842
206,1503,4,1343.4,173.68182915255562
207,1425,0,1354.7,175.08223464671875
208,1510,4,1357.8,177.78126385470878
209,982,0,1306.6,205.72808375242317
210,991,0,1255.0,214.4071930799987
211,1294,0,1261.6,214.49952084898436
212,1507,4,1305.9,214.90072643483978
213,875,0,1278.4,251.5393496939275
214,1513,1,1279.3,252.45067725091164
215,1483,0,1308.3,258.0305968076044
216,1429,0,1300.9,252.83523400735734
217,791,0,1237.5,294.341543864341
218,687,0,1155.2,323.31505102952025
219,1475,0,1204.5,331.45512516779587
220,896,0,1195.0,339.51763168092083
221,817,0,1147.3,357.1149985960002
222,1191,0,1115.7,335.0489350660404
223,858,0,1114.0,336.44613238971687
224,820,0,1044.7,315.871651149638
225,1264,0,1022.8,288.5141244376062
226,602,0,940.1,277.4576844613694
227,1267,0,987.7,289.60127762148835
228,1037,0,1022.7,269.6870820455083
229,954,0,970.6,217.96544068574642
230,677,0,948.7,236.50701187631813
231,1257,0,992.7,249.83641314534543
232,941,0,967.7,240.10740652188338
233,746,0,956.5,248.26654582882495
234,940,0,968.5,243.7955655416564
235,1205,0,962.6,236.4530491333168
236,737,0,976.1,216.59765567623944
237,1186,0,968.0,205.7533582822957
238,842,0,948.5,207.7184258664663
239,959,0,949.0,207.73915267843415
240,1482,0,1029.5,243.51648358535468
241,969,0,1000.7,230.29259166932877
242,1509,24,1057.5,278.8576897112751
243,771,0,1060.0,275.8506036889429
244,1218,0,1087.8,276.4210958342742
245,1242,0,1091.5,278.4046814740468
246,658,0,1083.6,290.4422681207229
247,1509,2,1115.9,319.59295291910684
248,1015,0,1133.2,307.57539274496776
249,658,0,1103.1,339.5802801498719
250,647,0,1019.6,338.71856557718405


==> data/50GatesNew/reward_processed.csv <==
episode,mean,std
10,14336.8,9604.929114204273
11,15074.0,10360.83728920271
12,16037.4,10342.772164388252
13,18432.8,10159.443256836907
14,20104.2,9671.062653320185
15,21109.4,10215.091060669884
16,23619.6,7793.608481028255
17,23482.0,7777.285559028076
18,25283.0,3272.3893071848534
19,25332.6,3283.3883650210405
20,24105.0,5536.566946723893
21,23900.4,5429.669095708215
22,24341.0,5272.33620998425
23,24090.0,5109.245997861783
24,23467.0,5357.323979583668
25,23224.8,5051.250247875928
26,22664.6,4881.768718632846
27,22838.4,4952.908981374253
28,22587.0,5120.3821254971845
29,20779.6,6658.354337889267
30,20549.6,7050.521670218605
31,18958.2,7571.226259111967
32,18283.6,7308.258147845865
33,16548.0,7334.019422451021
34,15164.4,8126.75071326514
35,13622.4,6756.726610488898
36,12759.2,6164.509907527109
37,12559.2,5724.406243833882
38,10456.0,7038.21511464376
39,10651.6,6993.614153878752
40,11974.0,7844.2845435386835
41,8908.6,13090.8949885025
42,8526.8,12854.42240199414
43,9422.2,13171.136235470849
44,8276.0,14071.342161365492
45,8171.2,14039.14423476176
46,7626.4,13942.174317914369
47,6650.6,13024.304802944373
48,7168.0,12715.266729408388
49,6777.4,12675.395836028154
50,5183.0,11461.759269656442
51,7386.6,7187.923517184136
52,6719.0,6800.915640967429
53,7247.4,7862.19980808311
54,8925.6,6218.666080617459
55,7487.6,7130.833879864408
56,8528.0,7842.6764705821
57,7437.8,7805.503952696163
58,8173.4,7641.518990939483
59,9860.6,8911.106879744071
60,10542.4,8867.089202964704
61,13244.8,9721.408046162856
62,14078.2,9516.306447356556
63,13585.8,9129.935886351494
64,13759.4,9076.271728462565
65,13985.0,8636.486026671313
66,14559.4,9098.538835073095
67,16658.0,8476.640477086294
68,18522.4,8874.4029808583
69,17579.6,8839.748905433406
70,17076.6,9256.62761004844
71,14664.8,9221.735204275696
72,15273.8,9494.602370703984
73,15276.0,9495.29492842522
74,15364.2,9465.61620697658
75,16362.4,8017.936714364582
76,13089.0,10911.129455743794
77,13404.6,11292.975911305806
78,11789.6,9957.80639833224
79,10455.0,10559.88931970616
80,11226.4,10647.212626368975
81,12363.0,10385.456123295151
82,11118.6,9863.049519404334
83,9755.8,9751.139896898654
84,9712.2,9736.532736725796
85,10196.8,9841.728493172992
86,10878.4,8495.361024308098
87,10438.6,7644.16594098618
88,9489.6,7952.60079331143
89,9649.0,7761.257300778572
90,8797.0,7476.08954526955
91,8959.4,7648.64636099456
92,10168.8,8611.730872607552
93,11768.0,8891.033985613438
94,12676.2,9417.178886363878
95,12659.8,9414.198517841716
96,15363.4,8456.876074138323
97,12069.2,11299.383983208989
98,12164.0,11217.945860688274
99,12475.0,10940.783813075015
100,12469.4,10943.764741217301
101,11963.4,10831.419361181508
102,12238.8,11129.984374552267
103,8788.2,13447.042581094833
104,7723.8,12727.907585738942
105,6690.0,12568.972449824378
106,5000.8,10907.569163964372
107,6160.8,9626.224745165895
108,4852.0,10789.342272199285
109,2644.8,12824.202126361602
110,401.2,13859.162431001687
111,-2818.6,14619.99337437149
112,-6042.0,11143.040558522995
113,-6461.4,11554.128460809514
114,-9592.4,10525.606566844472
115,-12005.6,9862.510376842843
116,-14402.0,7019.848431412133
117,-15897.6,4458.560784229147
118,-15787.4,4651.868733220067
119,-14608.4,5669.4973949293335
120,-13857.8,6060.833565699566
121,-13421.6,5688.310180634538
122,-14300.6,5438.302190124277
123,-14227.8,5382.509489076578
124,-12460.2,5991.694284590914
125,-11592.0,5312.968536201405
126,-11210.0,5079.1008828115655
127,-11357.8,5182.709068516998
128,-11095.4,5426.662903356548
129,-10237.0,6919.802646511396
130,-8808.0,8733.358320574913
131,-6956.8,9003.423260071666
132,-5808.2,8309.545753061462
133,-2471.2,9629.34031200705
134,-1444.2,10131.80433420752
135,-900.8,9657.522120663805
136,618.0,8813.594348126819
137,2443.8,6825.874527609364
138,5672.4,9695.835064603756
139,6018.0,9663.018575993723
140,5917.2,9661.970730653233
141,3428.2,13190.739898378195
142,5801.2,13566.046872001183
143,1395.4,16758.892194891632
144,2702.6,17769.713210966565
145,5606.4,18505.54193988624
146,7890.0,19507.29007889671
147,8049.2,19469.38960864806
148,5814.6,18325.652501343568
149,3106.6,20088.73369273876
150,5104.4,21315.126976972108
151,8035.0,19010.800140972493
152,8161.6,19091.41996465078
153,12293.0,14150.387266000092
154,7884.0,17698.478176887907
155,7344.0,17269.653435369728
156,6729.0,16642.645416052226
157,8705.8,17511.671522476398
158,9323.4,17454.26315450373
159,13049.6,14068.422569712633
160,10754.2,13672.519509341835
161,8387.2,16215.848165709158
162,7318.8,15736.204348218429
163,6401.2,15635.717492686763
164,10194.6,11678.969286713607
165,9329.2,11402.257639997819
166,8472.6,10860.495427618993
167,8005.8,10180.909998619953
168,7252.8,10242.710760991597
169,7993.8,11239.918285586706
170,8407.8,11093.565119774003
171,11987.6,7166.18775454098
172,12147.0,7109.00926055568
173,14039.0,7163.507164014612
174,13498.8,7331.290151732413
175,14702.8,7453.479080268474
176,14289.8,7791.0593460281825
177,15101.6,8776.830802364433
178,17400.2,8283.434416552902
179,17930.8,8922.504491453044
180,19833.2,8270.40561681629
181,20564.8,8516.49636881269
182,22382.6,8072.157913332561
183,22139.0,8096.959497929506
184,21350.6,9732.545541178362
185,20530.0,10122.62961004807
186,21874.0,8921.64429289179
187,20116.2,9344.240077300132
188,18420.6,9671.273433329345
189,17464.0,8878.395750985133
190,16867.2,8450.393242657725
191,14779.4,8413.05879372458
192,14697.6,8264.932387973757
193,14818.8,8364.535462959728
194,15429.6,7426.571262104128
195,15335.4,7472.423973814939
196,15405.6,7526.9689812330325
197,16840.8,7794.006597664916
198,18232.4,7503.182542539295
199,19018.2,8105.269421802077
200,18746.0,8122.754814579691
201,20401.4,6687.943782990718
202,20399.4,6685.4480810521745
203,20940.4,6997.286826573075
204,22038.8,5258.246619464598
205,23518.4,3921.2713131216587
206,23121.8,4381.643471474015
207,22841.8,4367.405479483438
208,22081.8,4948.582688227202
209,21877.2,4716.500039459553
210,23354.2,5312.5590778414235
211,23380.0,5306.273854808285
212,21931.6,5881.053858696469
213,22151.2,6124.1593128272425
214,22098.6,6163.521868398129
215,21833.8,6011.086901162974
216,22714.0,5867.348066489075
217,23251.2,6016.56138042688
218,24865.2,5855.782342645961
219,24960.4,5881.974105500427
220,24410.8,5407.210017909194
221,24928.8,5433.988443123501
222,26706.0,3955.3437271620023
223,26995.0,4246.207536666602
224,27987.4,2726.391518309675
225,28644.0,2372.4940463570897
226,29282.0,2381.143329485943
227,28871.4,3049.171843850913
228,28270.8,3044.375097344801
229,28508.2,3012.977921518077
230,28959.0,2987.333742468144
231,29181.6,2950.2352147281513
232,28037.0,4086.757829325758
233,27937.0,3989.824641092198
234,28199.0,4054.2420308171377
235,28061.4,3995.5999187995453
236,27902.2,3841.9381046549697
237,28182.6,3538.647205422472
238,28612.0,3448.4708366333834
239,28816.4,3547.4067899429256
240,27720.4,4436.471350571787
241,27800.0,4483.58457784243
242,25192.0,11611.191038534036
243,24901.2,11485.019932261512
244,24701.8,11398.473482591126
245,23926.2,11338.284465571585
246,23547.6,11152.739446232717
247,22596.8,11338.203667248163
248,22812.2,11511.16734885446
249,22761.2,11470.639319584576
250,23773.4,11633.003894093723


==> data/50on50_2/doneTime_processed.csv <==
episode,time,solved
1,1014,0
2,914,0
3,793,0
4,1346,0
5,1508,3
6,1130,0
7,1100,0
8,1176,0
9,1161,0
10,845,0
11,1509,6
12,847,0
13,1074,0
14,1505,6
15,896,0
16,1256,0
17,731,0
18,1144,0
19,758,0
20,786,0
21,917,0
22,1288,0
23,905,0
24,798,0
25,1336,0
26,817,0
27,983,0
28,1048,0
29,1063,0
30,1072,0
31,1398,0
32,1179,0
33,1023,0
34,1047,0
35,627,0
36,1088,0
37,1270,0
38,802,0
39,799,0
40,1013,0
41,1320,0
42,1238,0
43,712,0
44,1258,0
45,1227,0
46,809,0
47,736,0
48,1343,0
49,896,0
50,760,0
51,1065,0
52,1255,0
53,728,0
54,882,0
55,1181,0
56,1257,0
57,975,0
58,785,0
59,853,0
60,1506,6
61,984,0
62,975,0
63,1066,0
64,861,0
65,970,0
66,932,0
67,1143,0
68,676,0
69,924,0
70,929,0
71,1007,0
72,890,0
73,931,0
74,1217,0
75,780,0
76,1044,0
77,1365,0
78,934,0
79,1049,0
80,999,0
81,961,0
82,1341,0
83,1063,0
84,1411,0
85,1007,0
86,1165,0
87,1016,0
88,873,0
89,962,0
90,1191,0
91,1109,0
92,1060,0
93,1257,0
94,1272,0
95,1099,0
96,864,0
97,1073,0
98,1093,0
99,1091,0
100,782,0
101,1506,12
102,1207,0
103,717,0
104,912,0
105,1006,0
106,893,0
107,679,0
108,940,0
109,933,0
110,772,0
111,1222,0
112,1309,0
113,892,0
114,1025,0
115,1015,0
116,1505,4
117,618,0
118,1061,0
119,932,0
120,718,0
121,1019,0
122,503,0
123,818,0
124,863,0
125,658,0
126,987,0
127,641,0
128,868,0
129,759,0
130,969,0
131,851,0
132,739,0
133,1015,0
134,877,0
135,1507,1
136,1190,0
137,1117,0
138,1063,0
139,1054,0
140,1364,0
141,1363,0
142,1485,0
143,1023,0
144,1401,0
145,869,0
146,936,0
147,870,0
148,794,0
149,1508,1
150,900,0
151,1038,0
152,997,0
153,874,0
154,961,0
155,931,0
156,986,0
157,794,0
158,1175,0
159,860,0
160,1080,0
161,911,0
162,1061,0
163,872,0
164,1213,0
165,985,0
166,944,0
167,981,0
168,935,0
169,1023,0
170,1070,0
171,1047,0
172,1223,0
173,531,0
174,768,0
175,1508,15
176,718,0
177,1331,0
178,1391,0
179,861,0
180,859,0
181,788,0
182,1214,0
183,801,0
184,873,0
185,1121,0
186,809,0
187,798,0
188,1016,0
189,824,0
190,900,0
191,1005,0
192,1360,0
193,924,0
194,1508,1
195,663,0
196,1017,0
197,896,0
198,1133,0
199,889,0
200,1029,0
201,683,0
202,886,0
203,851,0
204,999,0
205,836,0
206,729,0
207,882,0
208,705,0
209,818,0
210,1009,0
211,888,0
212,782,0
213,819,0
214,1000,0
215,1095,0
216,1043,0
217,766,0
218,1292,0
219,884,0
220,801,0
221,868,0
222,790,0
223,1095,0
224,1106,0
225,1354,0
226,796,0
227,746,0
228,1057,0
229,877,0
230,883,0
231,1136,0
232,968,0
233,1506,2
234,871,0
235,1082,0
236,1026,0
237,1039,0
238,711,0
239,1022,0
240,1000,0
241,801,0
242,605,0
243,1023,0
244,1514,17
245,1080,0
246,818,0
247,773,0
248,1038,0
249,821,0
250,908,0
251,1056,0
252,683,0
253,602,0
254,1004,0
255,767,0
256,849,0
257,1479,0
258,825,0
259,1005,0
260,1328,0
261,576,0
262,749,0
263,1120,0
264,926,0
265,995,0
266,1120,0
267,755,0
268,936,0
269,1215,0
270,1239,0
271,1509,1
272,858,0
273,1081,0
274,1031,0
275,516,0
276,1107,0
277,971,0
278,961,0
279,1089,0
280,618,0
281,1099,0
282,865,0
283,1186,0
284,920,0
285,989,0
286,633,0
287,1507,1
288,587,0
289,760,0
290,954,0
291,992,0
292,946,0
293,1016,0
294,934,0
295,961,0
296,599,0
297,935,0
298,936,0
299,884,0
300,1305,0


==> data/GridNew/doneTime_processed.csv <==
episode,mean,std
10,1130.3,284.22919155732984
11,1070.1,258.3917998354866
12,952.4,302.13764339379406
13,936.1,302.7813475834408
14,975.2,349.6403866832319
15,993.8,374.11192621103817
16,943.9,351.864699375579
17,965.5,353.58615168960813
18,1027.6,390.3079126365062
19,1110.3,395.1163119892672
20,1067.1,425.15891146723004
21,1127.8,442.27211332190296
22,1245.4,353.7642655152659
23,1310.9,332.8514683759109
24,1311.2,333.0451420853736
25,1311.2,333.0451420853736
26,1375.0,297.2578379491822
27,1417.0,281.45258136239505
28,1417.2,281.52276402924633
29,1417.3,281.55680303152576
30,1506.1,2.330951164953476
31,1505.3,1.7669811041113843
32,1505.5,1.8408935028820572
33,1505.4,1.7763883459480474
34,1505.2,1.81352940118249
35,1505.0,1.8257418583681728
36,1505.7,2.263232692916684
37,1505.7,2.263232692916684
38,1505.7,2.263232692916684
39,1506.1,2.282785822449389
40,1506.4,2.1705094128282396
41,1506.5,2.013840995615205
42,1506.3,2.0575065816171993
43,1506.3,2.0575065816171993
44,1506.6,1.8973665961181458
45,1507.1,1.7919573407803162
46,1506.8,1.4757295747673083
47,1506.6,1.4298407059912048
48,1506.6,1.4298407059912048
49,1506.4,1.3498971154451238
50,1506.5,1.4337208778630677
51,1506.7,1.1595018087564262
52,1506.8,1.0327955590201177
53,1507.1,1.197218999765061
54,1506.9,1.3703203194300648
55,1506.8,1.2292725943322143
56,1506.7,1.2516655570606168
57,1506.4,1.7126976771744407
58,1506.3,1.702938636611862
59,1494.2,38.40659665561036
60,1494.1,38.36795537945792
61,1493.9,38.30419182166862
62,1493.6,38.2105279267968
63,1493.0,37.98830229308998
64,1492.8,37.9233144355534
65,1492.7,37.88007391756351
66,1492.7,37.88007391756351
67,1493.4,38.155238463706354
68,1493.6,38.23378378113127
69,1505.7,2.4060109910276872
70,1505.5,2.368778400604111
71,1505.6,2.3190036174691664
72,1506.0,2.160246899482421
73,1506.3,1.8885620632436024
74,1506.6,1.5055453054367012
75,1506.2,1.8737959096890415
76,1506.2,1.8737959096890415
77,1505.5,1.581138830102215
78,1505.1,1.3703203194272242
79,1504.9,1.370320319427285
80,1505.3,1.8885620632438864
81,1505.4,1.8973665961161301
82,1505.3,1.8287822299283678
83,1505.3,1.8287822299283678
84,1505.3,1.8287822299283678
85,1505.7,1.7029386366094434
86,1506.1,2.183269719188127
87,1506.4,1.8973665961160617
88,1506.7,1.7029386366093757
89,1507.2,1.5491933385013552
90,1507.1,1.4491376746386089
91,1507.3,1.4181364924322808
92,1507.5,1.3540064007937265
93,1507.7,1.2516655570573547
94,1507.4,1.8973665961160693
95,1507.7,2.0575065816153195
96,1507.0,2.357022603967277
97,1507.0,2.357022603967277
98,1507.0,2.357022603967277
99,1506.7,2.2632326929150186
100,1506.3,2.359378449236983
101,1403.7,323.8604123178175
102,1287.8,460.81517143234595
103,1191.7,507.6197286245769
104,1136.6,499.92092708080696
105,1021.4,535.7620118423231
106,911.6,538.6009035764176
107,812.0,507.6731231806548
108,713.3,450.23575305980927
109,603.0,360.6571163245719
110,514.1,176.37488483341457
111,515.0,176.21577681921744
112,533.9,166.28920590345078
113,514.7,175.44106322827312
114,456.3,90.18505665821097
115,471.9,84.61212153770512
116,477.4,81.51100811819661
117,514.3,151.43759257345812
118,525.2,155.7546503675295
119,514.7,167.96828404328213
120,497.8,165.23505143347305
121,488.8,168.07326444804505
122,474.0,169.7671608082351
123,488.0,164.5559681891451
124,495.1,160.27923550271132
125,495.3,160.30668524217447
126,487.3,164.21263315862504
127,444.9,89.64677598466513
128,444.8,89.4188645271993
129,485.8,106.91408804373017
130,458.3,146.37398827812518
131,448.4,153.83772113641288
132,460.3,153.42030142353772
133,467.0,156.53540600558586
134,471.8,156.31719888312654
135,471.5,156.22579812566258
136,525.5,206.3649679572583
137,519.6,209.42524521493004
138,496.8,208.72246325363957
139,474.9,195.14806344585367
140,494.6,169.29146464012962
141,509.9,156.37167262647108
142,513.0,156.65886505397722
143,498.9,158.09733288916334
144,500.4,158.04303211467519
145,494.2,158.70853789257924
146,443.1,54.30050132774777
147,436.3,64.20808187275237
148,433.1,66.95678540007285
149,417.4,70.69527722714245
150,410.5,78.93914674538355


==> data/GridOld/doneTime_processed.csv <==
episode,mean,std
10,1414.7,222.99379662522756
11,1358.4,265.99089374554825
12,1298.4,296.4306926678739
13,1258.8,292.9367774035133
14,1258.8,292.9367774035133
15,1236.4,280.75461804849357
16,1195.4,267.61215717277605
17,1131.2,263.3940014502986
18,1110.7,246.7346978256423
19,1048.8,228.87541492164559
20,1109.2,231.49936405000219
21,1132.5,223.84084127393314
22,1192.5,234.74395034211673
23,1179.1,243.99929417019936
24,1169.4,231.42899078935142
25,1150.4,229.49616312454722
26,1110.4,272.0981032234103
27,1135.9,257.36590899167476
28,1090.3,282.89340356002936
29,1138.9,275.2305901926195
30,1143.5,280.232542324723
31,1104.9,301.9217889895768
32,1082.0,276.2148921884309
33,1060.9,293.25470537098295
34,996.2,280.4867990555779
35,938.9,316.3403406319066
36,976.9,305.76623242092734
37,951.7,303.68040583628124
38,955.6,301.0268352747894
39,901.6,276.20491587869157
40,869.4,220.04151123518974
41,863.9,223.07968182791527
42,839.7,183.65187478245502
43,826.4,194.6331021292212
44,836.3,193.16662352602185
45,860.5,160.57206758614137
46,807.5,170.876986292607
47,767.3,201.44480909447722
48,738.1,218.54796066564043
49,749.2,223.5609785072304
50,695.2,188.0518840934869
51,679.0,191.75794927749462
52,650.7,150.8936711727799
53,658.5,151.48982364061854
54,676.0,183.4484487078929
55,668.6,181.3885945207727
56,712.7,199.36680321011673
57,731.9,180.57959156252434
58,728.3,186.08006042799994
59,700.5,180.07359606560632
60,736.6,187.91085356862206
61,717.0,215.7292541847542
62,689.1,229.18379329941772
63,684.9,229.26522729023594
64,672.7,211.4116836884827
65,659.9,214.70261086235104
66,667.5,228.24949799141376
67,699.3,247.0713122427055
68,737.0,234.96619142146884
69,733.6,237.22712979570935
70,704.2,227.51302771001252
71,726.5,200.55714065239826
72,721.2,208.71128383486885
73,728.2,207.6764577681118
74,683.9,212.25951097653814
75,690.6,208.6960575680422
76,634.8,171.0463225107265
77,618.1,140.15424043213997
78,603.4,121.05113703628203
79,629.2,140.69889046391512
80,632.2,141.2970079104418
81,641.3,141.49365906483084
82,663.1,117.30913576244782
83,647.5,117.50106382496735
84,648.6,115.63947807253344
85,650.7,115.2524282703895
86,658.2,106.38274713922347
87,626.5,106.00131026443393
88,613.9,105.09937096755984
89,578.6,78.5029369584987
90,566.1,71.82300776522332
91,562.2,65.42306762737937
92,562.3,65.5422679565467
93,574.4,78.28324639835506
94,569.0,87.18180238252452
95,550.5,89.79513721057239
96,552.3,90.49622459896062
97,574.0,98.25024738447236
98,568.3,100.52202633142983
99,606.2,131.15029546287337
100,606.7,130.90458781536307
101,608.9,131.82012154615637
102,608.7,131.7810052068671
103,612.3,134.91565266244066
104,629.8,117.7462431578045
105,660.5,106.92079103502121
106,670.5,104.4501475984236
107,680.7,112.53547588797275
108,690.6,99.11071250542253
109,651.4,101.71332262785982
110,627.1,147.21446939753935
111,623.7,146.55605677615927
112,607.1,154.80629473276562
113,583.7,151.30693602372574
114,594.3,155.98294066267871
115,572.8,144.54434152420353
116,542.3,148.71602319707992
117,515.0,117.01661800311817
118,518.4,120.39952011716343
119,561.0,167.2337020791862
120,585.4,142.1354596463804
121,557.5,158.02970888060185
122,560.4,156.40133560100014
123,550.5,163.6834682482524
124,557.8,172.6240616677338
125,560.3,172.6473927466648
126,568.9,165.02959330576314
127,573.4,164.49397152073868
128,555.9,165.92397857653233
129,543.8,140.98526321727144
130,562.2,153.61553740859756
131,596.2,139.65178918374514
132,611.3,135.47451584871396
133,608.6,140.33547108426808
134,635.4,191.95323504552744
135,674.5,216.1302333727906
136,697.6,204.21731344602082
137,718.1,200.91703649903565
138,731.5,186.0819711847424
139,702.2,201.1073787253392
140,667.6,223.1970728601352
141,665.5,223.00934210625758
142,673.3,223.57601242828468
143,702.7,197.51008413074146
144,682.5,166.64349838969042
145,636.9,141.55678091218843
146,630.4,139.61232037323597
147,617.0,129.62510044997347
148,630.2,134.22766729205176
149,622.6,145.30825471695664
150,628.7,135.40150171495787

